Density-Guided Conditional Neural Processes for Detector Efficiency Estimation

Searches for rare events such as neutrinoless double-beta decay ($0\nu\beta\beta$) and dark matter infer a physical rate from a handful of events. The efficiency of the event selection is therefore critical, as it directly impacts the sensitivity of the search. In germanium detectors, a pulse-shape selection keeps single-site events, which resemble the $0\nu\beta\beta$ signal, and rejects multi-site gamma-ray backgrounds. Its efficiency is measured with calibration data and changes sharply at spectral peaks, where the fraction of single-site events changes. With limited calibration data, a smooth estimator erases these changes, while a flexible one mistakes statistical fluctuations for physical structure. To resolve this tension, we introduce a density-guided conditional neural process (CNP) that permits rapid variation only at energies where calibration events concentrate. On public MAJORANA calibration data, it recovers the double-escape peak, the reference for the $0\nu\beta\beta$ signal, and it remains smooth in the continuum around the $0\nu\beta\beta$ energy. With half as many training events, it outperforms CNP and Attentive CNP baselines both at the peaks and in the continuum. This reduction opens the way to continuous monitoring of the efficiency of individual detectors in ton-scale $0\nu\beta\beta$ experiments such as LEGEND-1000.

==> figures/data/fit_overview_m0.csv <==
energy,acceptance
1500.0,0.5550861831506093
1501.0,0.5583577482302985
1502.0,0.5542332252264023
1503.0,0.5534151771664619
1504.0,0.5560950745542844
1505.0,0.5568920660018921
1506.0,0.5561297376354536
1507.0,0.557648944914341
1508.0,0.5568138361175855
1509.0,0.5547352547446887
1510.0,0.55500937718153
1511.0,0.5536950639287631
1512.0,0.5565571256875993
1513.0,0.554720964928468
1514.0,0.5546000774105391
1515.0,0.5557234435280164
1516.0,0.5560144158005714
1517.0,0.5531813291311264
1518.0,0.5563213659922281
1519.0,0.5596078155636787
1520.0,0.5547514375646909
1521.0,0.5565862304766972
1522.0,0.5525663847923278
1523.0,0.5535618111292521
1524.0,0.5533001915017765
1525.0,0.5537735110123952
1526.0,0.5553522924780845
1527.0,0.5548580163518587
1528.0,0.5535823406378428
1529.0,0.5549790903329849
1530.0,0.5559147814114889
1531.0,0.5554447714885076
1532.0,0.5529818545977275
1533.0,0.5531366381843884
1534.0,0.5538811308542887
1535.0,0.5571677071452141
1536.0,0.5548610595464707
1537.0,0.555714051326116
1538.0,0.554392484029134
1539.0,0.5531086827913919
1540.0,0.5509942578275998
1541.0,0.5525963332653046
1542.0,0.5550923013091087
1543.0,0.5524092842737833
1544.0,0.5558247749010722
1545.0,0.554982889632384
1546.0,0.5529839590390523
1547.0,0.5551130189299583
1548.0,0.5573136602640152
1549.0,0.5501851868232092
1550.0,0.5526065797408423
1551.0,0.5538947155276935
1552.0,0.552002345085144
1553.0,0.5530580772161483
1554.0,0.5533656754096349
1555.0,0.5512137415806453
1556.0,0.550740251580874
1557.0,0.5562464338541031
1558.0,0.5540371982455253
1559.0,0.5537016841769219
1560.0,0.552690524717172
1561.0,0.5536668987472853
1562.0,0.5507432321707407
1563.0,0.5538777265747389
1564.0,0.5512006312211354
1565.0,0.5506425805687903
1566.0,0.5519832052191099
1567.0,0.5501684218645096
1568.0,0.5549974988102913
1569.0,0.5497289691964785
1570.0,0.5520000025232633
1571.0,0.5536476326187452
1572.0,0.5514386074542998
1573.0,0.5524471874833107
1574.0,0.5543957047661144
1575.0,0.5536164357066155
1576.0,0.5502524902621905
1577.0,0.552866816341877
1578.0,0.5534384868144989
1579.0,0.5471551476915678
1580.0,0.5508801510731379
1581.0,0.5493415398001671
1582.0,0.5529403730432192
1583.0,0.5503679354389509
1584.0,0.5505700462261836
1585.0,0.5507768740653992
1586.0,0.5480060339768728
1587.0,0.5494805683294932
1588.0,0.5505548994541168
1589.0,0.550912265797456
1590.0,0.5504236932992935
1591.0,0.5523312854369482
1592.0,0.5473877605994543
1593.0,0.5532289985617003
1594.0,0.5489400071104368
1595.0,0.551539042711258
1596.0,0.5502128178477288
1597.0,0.5484989897807439
1598.0,0.5483281378746033
1599.0,0.5505561089515686
1600.0,0.550405881345272
1601.0,0.5489959479173024
1602.0,0.5491833210786183
1603.0,0.5508524560133616
1604.0,0.5512558738191923
1605.0,0.5476986609299977
1606.0,0.5480428788065911
1607.0,0.5490590226054192
1608.0,0.5471126019557317
1609.0,0.5495351397593816
1610.0,0.5495787793596585
1611.0,0.5493627655108769
1612.0,0.5492227301597596
1613.0,0.5480962761441867
1614.0,0.5474304222464562
1615.0,0.5496947708725929
1616.0,0.5494027116696041
1617.0,0.5485827223062515
1618.0,0.5475241887172063
1619.0,0.5461240448355675
1620.0,0.5453259418209394
1621.0,0.550556018392245
1622.0,0.5510433056553204
1623.0,0.5502860300739606
1624.0,0.547789676308632
1625.0,0.5471381744146346
1626.0,0.5498301933407784
1627.0,0.5476582314570745
1628.0,0.5490341196457544
1629.0,0.5470239293177922
1630.0,0.5473451555768648
1631.0,0.5479229786396027
1632.0,0.5487007333238919
1633.0,0.5494687611262005
1634.0,0.5500684762795767
1635.0,0.5491567137638728
1636.0,0.5503954222202302
1637.0,0.5461527301470438
1638.0,0.5459351303776104
1639.0,0.5490022755861282
1640.0,0.5476920161644617
1641.0,0.5463259892265002
1642.0,0.5471050118605295
1643.0,0.5474416165153185
1644.0,0.5455567772189776
1645.0,0.5471280920306841
1646.0,0.5456626985867818
1647.0,0.5481555768450102
1648.0,0.549531949241956
1649.0,0.5448808685739835
1650.0,0.5466590735117594
1651.0,0.5435931108395259
1652.0,0.5429973541696868
1653.0,0.5452173523306846
1654.0,0.5439886092543602
1655.0,0.5472577276825904
1656.0,0.5460111327171325
1657.0,0.5484184766610464
1658.0,0.5457624184091886
1659.0,0.5445740830699604
1660.0,0.5446878446936607
1661.0,0.5431129084229469
1662.0,0.5469743550817171
1663.0,0.5443150133887927
1664.0,0.5438813576698303
1665.0,0.5425615930358569
1666.0,0.5475546559691429
1667.0,0.543992109298706
1668.0,0.5446279804706573
1669.0,0.5441398766438167
1670.0,0.5424339570999145
1671.0,0.542401705245177
1672.0,0.542627170920372
1673.0,0.5440894941290221
1674.0,0.5450501127640406
1675.0,0.547555707236131
1676.0,0.5409146612882614
1677.0,0.5426310946941376
1678.0,0.5425305064519247
1679.0,0.5450544603864352
1680.0,0.5417936655282974
1681.0,0.5399094096620879
1682.0,0.5409772081375123
1683.0,0.5428192498882611
1684.0,0.5459333369930585
1685.0,0.5448709810773532
1686.0,0.5434862113396327
1687.0,0.5444614654978116
1688.0,0.5426302467783293
1689.0,0.5431335094769797
1690.0,0.542047960182031
1691.0,0.544337197681268
1692.0,0.542737890402476
1693.0,0.5437571763197581
1694.0,0.5428639377156893
1695.0,0.5401538356145223
1696.0,0.5441674427390099
1697.0,0.5417401951154072
1698.0,0.5426441317796707
1699.0,0.5419167178869247
1700.0,0.5402886609236399
1701.0,0.5391064678629239
1702.0,0.5439950380722681
1703.0,0.5438097201188405
1704.0,0.5402748217582702
1705.0,0.540554508070151
1706.0,0.5402038346727689
1707.0,0.5404683977961541
1708.0,0.5399946390191714
1709.0,0.541609286725521
1710.0,0.5414504139026005
1711.0,0.5398850016593933
1712.0,0.5419705009857814
1713.0,0.5416165306766828
1714.0,0.5395183345476785
1715.0,0.5424637803832689
1716.0,0.5400399088660875
1717.0,0.5386666712760925
1718.0,0.5424686149160067
1719.0,0.5364943423072497
1720.0,0.5371309966842334
1721.0,0.5397291054328283
1722.0,0.5405066431363423
1723.0,0.5383269651929538
1724.0,0.5385818444093068
1725.0,0.5397932266394297
1726.0,0.5399015212853749
1727.0,0.5389144548376401
1728.0,0.5391042135755221
1729.0,0.5394121350049973
1730.0,0.5394172106782595
1731.0,0.5393246389627456
1732.0,0.5401973508795102
1733.0,0.5389567549427351
1734.0,0.5392520723938942
1735.0,0.537995725274086
1736.0,0.536674753010273
1737.0,0.5368524112701415
1738.0,0.5359012487928073
1739.0,0.5390094178716341
1740.0,0.5379541866183282
1741.0,0.5390606661240259
1742.0,0.5371625810265541
1743.0,0.5394819432497026
1744.0,0.5379134333928425
1745.0,0.5389484617114068
1746.0,0.5339821550448735
1747.0,0.5403415935834249
1748.0,0.5352903707027435
1749.0,0.5375008448561033
1750.0,0.5385085399746895
1751.0,0.5360593175292016
1752.0,0.5365314309000969
1753.0,0.5363337388038635
1754.0,0.5381598895788193
1755.0,0.5371121116081873
1756.0,0.5372096405029296
1757.0,0.5345373735626539
1758.0,0.5375674844384194
1759.0,0.5338271444042523
1760.0,0.5347713036139806
1761.0,0.5349350729386012
1762.0,0.5372268071571986
1763.0,0.5337925567030907
1764.0,0.5353073975046475
1765.0,0.5343914507428805
1766.0,0.5376180855433145
1767.0,0.5335174836317699
1768.0,0.5368733354409536
1769.0,0.5358215891718864
1770.0,0.5311550963123639
1771.0,0.5381508638461431
1772.0,0.5334790634314218
1773.0,0.5347340666254361
1774.0,0.535408725698789
1775.0,0.5342805730899175
1776.0,0.5358338303963344
1777.0,0.532887001077334
1778.0,0.5362803727388382
1779.0,0.5344614863197009
1780.0,0.5342735038598379
1781.0,0.5344701989293098
1782.0,0.5336892612576484
1783.0,0.5361703221599261
1784.0,0.5327904325326284
1785.0,0.5334634393453598
1786.0,0.5342049884200096
1787.0,0.5309475316405297
1788.0,0.53158141519626
1789.0,0.5326982952753703
1790.0,0.5328629687825839
1791.0,0.5310883679985999
1792.0,0.5338459710876147
1793.0,0.5312940732439358
1794.0,0.5321180006663004
1795.0,0.5340275859435398
1796.0,0.5337969665129979
1797.0,0.5356205141743023
1798.0,0.5296757929126422
1799.0,0.5326161829431851
1800.0,0.5351185219287872
1801.0,0.5341916516224544
1802.0,0.5322844023307164
1803.0,0.5323678756753604
1804.0,0.5294812434116999
1805.0,0.5326907928983371
1806.0,0.5307248664697012
1807.0,0.5322856744329134
1808.0,0.5331837304433187
1809.0,0.5319397514065107
1810.0,0.5298699303269386
1811.0,0.5324942402044933
1812.0,0.5285745613376299
1813.0,0.5334073504010837
1814.0,0.5325844122767448
1815.0,0.5328853441079457
1816.0,0.5294806458353997
1817.0,0.5313230911493302
1818.0,0.5310604094266892
1819.0,0.5308482568661371
1820.0,0.5277558535734813
1821.0,0.5298013500769932
1822.0,0.5318321298162142
1823.0,0.5318517595132192
1824.0,0.5297954609791438
1825.0,0.5292211061517398
1826.0,0.5309610669016839
1827.0,0.5298461111982664
1828.0,0.5301891048153242
1829.0,0.5322876769502958
1830.0,0.531592231909434
1831.0,0.530797653357188
1832.0,0.5268598552942277
1833.0,0.5287145728071531
1834.0,0.5270860497355461
1835.0,0.5298738278150558
1836.0,0.5305215842127801
1837.0,0.530844412346681
1838.0,0.5279345682859421
1839.0,0.531567670961221
1840.0,0.5267125334541003
1841.0,0.5291080124974251
1842.0,0.530950772702694
1843.0,0.5287507740457853
1844.0,0.5284799374739328
1845.0,0.5293451973994573
1846.0,0.5273953694502512
1847.0,0.5309429957866669
1848.0,0.5279297684232395
1849.0,0.5267523802518844
1850.0,0.5275288471182188
1851.0,0.5262036222020786
1852.0,0.5287284238537152
1853.0,0.5292266619006794
1854.0,0.5286791565219561
1855.0,0.5295260965029399
1856.0,0.5283491104245186
1857.0,0.5286981012821198
1858.0,0.5261111994385719
1859.0,0.5291935688654582
1860.0,0.5283511005242666
1861.0,0.5284683940211933
1862.0,0.5271005381941797
1863.0,0.5276399212678274
1864.0,0.5246007773677509
1865.0,0.5266904181838036
1866.0,0.5254398878216743
1867.0,0.5281119183301927
1868.0,0.5260850054621696
1869.0,0.5267327662706375
1870.0,0.5273421929081281
1871.0,0.5260456450382868
1872.0,0.5259342079559962
1873.0,0.5258713385661442
1874.0,0.5259807159701984
1875.0,0.5254477558930715
1876.0,0.5254960322181385
1877.0,0.5269833970665931
1878.0,0.5207980900208155
1879.0,0.5265979659159977
1880.0,0.5267082729736964
1881.0,0.5213003679712613
1882.0,0.5248407334089278
1883.0,0.5230601366360982
1884.0,0.527408186395963
1885.0,0.5239850297967593
1886.0,0.5262198731501897
1887.0,0.5229094716111818
1888.0,0.5253032876054446
1889.0,0.5252284134229024
1890.0,0.5239638342857361
1891.0,0.5237024768193563
1892.0,0.5248582570552826
1893.0,0.5201100217501322
1894.0,0.5242751825253169
1895.0,0.5241035216848055
1896.0,0.5229047721823057
1897.0,0.5264224820137023
1898.0,0.5255113928516706
1899.0,0.5236932967305182
1900.0,0.5251890853643417
1901.0,0.5243522170384726
1902.0,0.523754734079043
1903.0,0.5242460162440935
1904.0,0.5234318594137827
1905.0,0.522437541782856
1906.0,0.5215306364099185
1907.0,0.5227104685306548
1908.0,0.5244772757093111
1909.0,0.5226297065019607
1910.0,0.5210884574055671
1911.0,0.5222517989873886
1912.0,0.5214519492387771
1913.0,0.521480718354384
1914.0,0.5199431170026461
1915.0,0.5207737525105477
1916.0,0.5219234676361083
1917.0,0.5220204969843228
1918.0,0.52106554265817
1919.0,0.5214258736570676
1920.0,0.5207923543055852
1921.0,0.5180041804711024
1922.0,0.5194893180529276
1923.0,0.5204403178691864
1924.0,0.522453150232633
1925.0,0.5208790027101834
1926.0,0.5215785887837409
1927.0,0.5186447368462881
1928.0,0.5218605988025664
1929.0,0.5184252096613248
1930.0,0.5212314110199611
1931.0,0.5207109924157461
1932.0,0.5198296638329823
1933.0,0.5171990543405216
1934.0,0.5177492967049281
1935.0,0.5212036871711413
1936.0,0.5202705736557642
1937.0,0.5218516095876694
1938.0,0.519812701980273
1939.0,0.51622623950243
1940.0,0.5188504251440368
1941.0,0.5189591231942177
1942.0,0.5211197657386462
1943.0,0.5192598878741265
1944.0,0.5194284435113271
1945.0,0.5188183980385462
1946.0,0.5169466096758842
1947.0,0.5180994906226793
1948.0,0.5163071340123813
1949.0,0.5207328033049902
1950.0,0.5181961989005407
1951.0,0.51705645831426
1952.0,0.5180661177436511
1953.0,0.5184104907512664
1954.0,0.5169651040236155
1955.0,0.5195639951626458
1956.0,0.5191356309851011
1957.0,0.5203427950541178
1958.0,0.5159184726874034
1959.0,0.5192644012967745
1960.0,0.5164195983211198
1961.0,0.5169204807281493
1962.0,0.519136588215828
1963.0,0.517941130399704
1964.0,0.5156523242990175
1965.0,0.5182593375841777
1966.0,0.5143157846132914
1967.0,0.5164714118043582
1968.0,0.5164881855050724
1969.0,0.5184988735318184
1970.0,0.517169929365317
1971.0,0.5173767063816389
1972.0,0.5166189816991488
1973.0,0.5160880880951881
1974.0,0.5199395734270413
1975.0,0.5140112834572791
1976.0,0.5161104512810708
1977.0,0.5144241559902827
1978.0,0.5171066863536835
1979.0,0.5160922548572222
1980.0,0.515684915582339
1981.0,0.5155444300174713
1982.0,0.515688019255797
1983.0,0.5157304584383965
1984.0,0.5165015240112941
1985.0,0.5130042307972907
1986.0,0.5132738959590594
1987.0,0.517400016685327
1988.0,0.5139548255801201
1989.0,0.5186351309219996
1990.0,0.5155284291307132
1991.0,0.5159361273050308
1992.0,0.5146439161698023
1993.0,0.5152261167367299
1994.0,0.5158566497365633
1995.0,0.5127343213160832
1996.0,0.5176752340992291
1997.0,0.5126893457174301
1998.0,0.5148035026192666
1999.0,0.5149407056768736
2000.0,0.5122896485129992
2001.0,0.5147668448487918
2002.0,0.5120269173781077
2003.0,0.5123792891303699
2004.0,0.5137583081523578
2005.0,0.5123025405406952
2006.0,0.5177900607983271
2007.0,0.5154526562094689
2008.0,0.5172065511345864
2009.0,0.5122683169444401
2010.0,0.5123923958738645
2011.0,0.5157556620438893
2012.0,0.5126163363456726
2013.0,0.5126338411569594
2014.0,0.5107718905210495
2015.0,0.5121496450304984
2016.0,0.5117095953027407
2017.0,0.5115158726572989
2018.0,0.5117676018079123
2019.0,0.5120978509783743
2020.0,0.513103600760301
2021.0,0.5122372972766559
2022.0,0.5135282808740934
2023.0,0.5104486752351126
2024.0,0.5135415783325831
2025.0,0.5129504877924919
2026.0,0.5124325402975083
2027.0,0.5130473311543465
2028.0,0.510989700059096
2029.0,0.5140762974818548
2030.0,0.5086306292017302
2031.0,0.5115172055363656
2032.0,0.5138061788280806
2033.0,0.5138233848015468
2034.0,0.5098749703367552
2035.0,0.5122809572815895
2036.0,0.511530221402645
2037.0,0.5122006738781929
2038.0,0.5113832105994225
2039.0,0.511451900601387
2040.0,0.5144076967636744
2041.0,0.5108271420200666
2042.0,0.5107633944948514
2043.0,0.5106357688506444
2044.0,0.5110232709248861
2045.0,0.5102938114802043
2046.0,0.5089071464339892
2047.0,0.5094972431063652
2048.0,0.5091965463360151
2049.0,0.5116130465070406
2050.0,0.5119217663009962
2051.0,0.50675771321853
2052.0,0.5088675353527069
2053.0,0.5059256725112597
2054.0,0.5101385942697525
2055.0,0.5068370724916459
2056.0,0.5100743304292362
2057.0,0.5093824764688809
2058.0,0.507124341070652
2059.0,0.5124970552523931
2060.0,0.5075640593369802
2061.0,0.5086761348644893
2062.0,0.5070302988092105
2063.0,0.5100381522774696
2064.0,0.5052430528998375
2065.0,0.5090492783784867
2066.0,0.506942440668742
2067.0,0.5080856066743533
2068.0,0.5079765977263451
2069.0,0.5084465508063635
2070.0,0.5099674603939057
2071.0,0.5085067643324535
2072.0,0.5081934836904208
2073.0,0.5053885987401009
2074.0,0.5068860804239909
2075.0,0.5067202896078428
2076.0,0.5079955787857374
2077.0,0.5081371295650801
2078.0,0.5060546402136484
2079.0,0.5065361303885778
2080.0,0.5071968397299448
2081.0,0.5046898100376129
2082.0,0.5061091208656628
2083.0,0.5074185466368993
2084.0,0.5089302800297738
2085.0,0.5050540776054064
2086.0,0.505023921430111
2087.0,0.5085036648511886
2088.0,0.5046114459236463
2089.0,0.507438810845216
2090.0,0.5063298375010491
2091.0,0.5063523339430491
2092.0,0.5079736220439274
2093.0,0.5047231704592705
2094.0,0.5065499434272448
2095.0,0.5063758280078571
2096.0,0.5057451102932294
2097.0,0.5067463060021401
2098.0,0.505613851626714
2099.0,0.5043898441791534
2100.0,0.5034443872769674
2101.0,0.5055350735982259
2102.0,0.5049853879014651
2103.0,0.506228785097599
2104.0,0.5061725592811902
2105.0,0.5034704867204031
2106.0,0.5019727840622266
2107.0,0.5059515157341957
2108.0,0.5034698315461477
2109.0,0.5057084239919981
2110.0,0.5077873083353043
2111.0,0.5032274912397067
2112.0,0.5025882731676102
2113.0,0.501636812488238
2114.0,0.503939529399077
2115.0,0.5055288898746172
2116.0,0.5060482037464777
2117.0,0.50439353231589
2118.0,0.5043069493770599
2119.0,0.5030438199440638
2120.0,0.5028660378456116
2121.0,0.5024657792448998
2122.0,0.5035587365627289
2123.0,0.5030542635122935
2124.0,0.5031792440811793
2125.0,0.5037102662920951
2126.0,0.5031958018342654
2127.0,0.5029066620667776
2128.0,0.5019257440964381
2129.0,0.5017102086345354
2130.0,0.4992495662172636
2131.0,0.5020985420147578
2132.0,0.5031623960137367
2133.0,0.5005568114916483
2134.0,0.5033100122610729
2135.0,0.5014942026138306
2136.0,0.5022489870786667
2137.0,0.5035473039746284
2138.0,0.49945778959989545
2139.0,0.5015045644243558
2140.0,0.49969027910629915
2141.0,0.4997828292051952
2142.0,0.499387257039547
2143.0,0.49992658895254144
2144.0,0.500817073961099
2145.0,0.5022718738516172
2146.0,0.5020764970978101
2147.0,0.4996041026711464
2148.0,0.4978748313983281
2149.0,0.5015457017620405
2150.0,0.5016505181193351
2151.0,0.5006081694165866
2152.0,0.4986934455434482
2153.0,0.5019199088811874
2154.0,0.500413480122884
2155.0,0.4999518029093742
2156.0,0.4976078524986904
2157.0,0.5012716854810714
2158.0,0.4959537598093351
2159.0,0.4998370971083641
2160.0,0.49785572508970893
2161.0,0.49979205338160204
2162.0,0.4976946054697036
2163.0,0.4992480632066727
2164.0,0.4961435691515605
2165.0,0.49812799704074856
2166.0,0.500532125711441
2167.0,0.49941174195210136
2168.0,0.4985616416136424
2169.0,0.4953382035096486
2170.0,0.49773287240664166
2171.0,0.5011377672950427
2172.0,0.49810389866431554
2173.0,0.498765253841877
2174.0,0.4949161682327589
2175.0,0.49687156556049983
2176.0,0.4974464270472527
2177.0,0.4984999587535858
2178.0,0.49639644094308216
2179.0,0.49751451045274736
2180.0,0.4962258683840434
2181.0,0.4970214119354884
2182.0,0.49527547631661095
2183.0,0.4951245520909627
2184.0,0.4954211178620656
2185.0,0.49867320555448535
2186.0,0.49520056786139804
2187.0,0.4950487655997276
2188.0,0.4932358443935712
2189.0,0.4946669514576594
2190.0,0.49344526163736974
2191.0,0.4937079348166784
2192.0,0.4938245250582695
2193.0,0.491732611099879
2194.0,0.49654385439554855
2195.0,0.4943260592023531
2196.0,0.49404105963309614
2197.0,0.4932241584261258
2198.0,0.49595029548803965
2199.0,0.4917955321470897
2200.0,0.49271680816014607
2201.0,0.4929862582882245
2202.0,0.4932743898034096
2203.0,0.49429405007759736
2204.0,0.49306801102558767
2205.0,0.4938252965609233
2206.0,0.4942646555900574
2207.0,0.4925819750229518
2208.0,0.4934357474843661
2209.0,0.4947177553971609
2210.0,0.4933384863336881
2211.0,0.4907837691307068
2212.0,0.49515933940807977
2213.0,0.4896194522579511
2214.0,0.4896841672261556
2215.0,0.4889517003297806
2216.0,0.49138223848740264
2217.0,0.4909063126246134
2218.0,0.48750045216083526
2219.0,0.49013833779096605
2220.0,0.49114363064368566
2221.0,0.49178623604774474
2222.0,0.4891859635313352
2223.0,0.4869182330767314
2224.0,0.48981186475356425
2225.0,0.48876881064971284
2226.0,0.48707207189003626
2227.0,0.48750914973020554
2228.0,0.4922418077786763
2229.0,0.48789875620603557
2230.0,0.48615344236294433
2231.0,0.4898647968173027
2232.0,0.4877716695268948
2233.0,0.4875741787552834
2234.0,0.48840175002813346
2235.0,0.48856678195794423
2236.0,0.49025693182150526
2237.0,0.4866496418317159
2238.0,0.48701004268725717
2239.0,0.4868248103459676
2240.0,0.4864780660470327
2241.0,0.4856400877038638
2242.0,0.4887064196864765
2243.0,0.4872611881097158
2244.0,0.48841350315014515
2245.0,0.48516634889443716
2246.0,0.48522795353333165
2247.0,0.48522175321976335
2248.0,0.4854319064815839
2249.0,0.48265053157011667
2250.0,0.4851276671290398
2251.0,0.4856784262259801
2252.0,0.4812419056097667
2253.0,0.4803671977122625
2254.0,0.4813636839985848
2255.0,0.4866140573223432
2256.0,0.4842572251359622
2257.0,0.4838126362760862
2258.0,0.48467257177829753
2259.0,0.4844902654488881
2260.0,0.48144261505206426
2261.0,0.4797392667134603
2262.0,0.48224070594708124
2263.0,0.47947916724284495
2264.0,0.482102670987447
2265.0,0.48285524048407874
2266.0,0.4788468062877655
2267.0,0.4785001906951269
2268.0,0.4803839226166407
2269.0,0.4783213696281115
2270.0,0.48019729536771777
2271.0,0.4771071273287138
2272.0,0.4799925875465075
2273.0,0.480822797914346
2274.0,0.4777729093035062
2275.0,0.4775512108206749
2276.0,0.48004735640684765
2277.0,0.4769485879540443
2278.0,0.47850608470042544
2279.0,0.4774850872953733
2280.0,0.4788803559541703
2281.0,0.478413114964962
2282.0,0.4757470391194026
2283.0,0.4753421076536179
2284.0,0.47858065716425585
2285.0,0.47687841361761096
2286.0,0.47832764812310535
2287.0,0.47688048477967576
2288.0,0.4701464109619458
2289.0,0.4740108189781507
2290.0,0.474219442764918
2291.0,0.4766985219717026
2292.0,0.4742296855847041
2293.0,0.47422761056820556
2294.0,0.4748674094676972
2295.0,0.47580385915438334
2296.0,0.47024125683307644
2297.0,0.47138686124483736
2298.0,0.4729691104094187
2299.0,0.4749110191663107
2300.0,0.471963793416818
2301.0,0.47233192378282557
2302.0,0.4710396883289019
2303.0,0.4715077010393142
2304.0,0.4700781708558401
2305.0,0.4675345947146416
2306.0,0.46902149941523863
2307.0,0.46859857747952144
2308.0,0.4680446295340856
2309.0,0.4653684682448705
2310.0,0.46804312197367354
2311.0,0.46613260273138685
2312.0,0.4692419606049856
2313.0,0.4702091747721037
2314.0,0.46529809963703156
2315.0,0.46419453537464145
2316.0,0.4662771138548851
2317.0,0.4668962156772613
2318.0,0.4643686575492223
2319.0,0.4646584731141726
2320.0,0.4647625426054001
2321.0,0.4658136701981226
2322.0,0.46375814322630565
2323.0,0.45885713483889895
2324.0,0.46015330096085866
2325.0,0.45966038703918466
2326.0,0.4646479679346085
2327.0,0.4657115537126859
2328.0,0.4588593394358953
2329.0,0.46280479270219804
2330.0,0.45368800473213194
2331.0,0.46113697892427447
2332.0,0.459504784822464
2333.0,0.4572016081412633
2334.0,0.45828429472446447
2335.0,0.45274806743860246
2336.0,0.45944367341200515
2337.0,0.4611032692988714
2338.0,0.45812391088406246
2339.0,0.46024361093839006
2340.0,0.45283531876405075
2341.0,0.4517226862510045
2342.0,0.44861973649263387
2343.0,0.45651928752660753
2344.0,0.4537260862787565
2345.0,0.45716264126698175
2346.0,0.45727274688084923
2347.0,0.45478036181132
2348.0,0.4533429168661436
2349.0,0.4524463634888331
2350.0,0.4485493474404017
2351.0,0.4528433280587196
2352.0,0.4505258888204892
2353.0,0.4480769408742586
2354.0,0.450847681482633
2355.0,0.4451270188689232
2356.0,0.4500163609584173
2357.0,0.44907638597488403
2358.0,0.4457298099597294
2359.0,0.4450389567613602
2360.0,0.4456623517076174
2361.0,0.44224060195684434
2362.0,0.4393570847908656
2363.0,0.4438050377964973
2364.0,0.4476223659714063
2365.0,0.44500106185674665
2366.0,0.4408366171518961
2367.0,0.44235277573267623
2368.0,0.4448970339894294
2369.0,0.4418584065834681
2370.0,0.4461522490183512
2371.0,0.4346438343127568
2372.0,0.43680884371201195
2373.0,0.4465414156119029
2374.0,0.43703156797091164
2375.0,0.4371953524748484
2376.0,0.43251108582814535
2377.0,0.43435837721824644
2378.0,0.43769481883446376
2379.0,0.43497501577933634
2380.0,0.433096483707428
2381.0,0.43815405265490215
2382.0,0.4349584076404571
2383.0,0.42963346906503047
2384.0,0.4320818369984627
2385.0,0.435765821357568
2386.0,0.43401179667313894
2387.0,0.43251058481136956
2388.0,0.4280171585679054
2389.0,0.4295673092007637
2390.0,0.42881727192799257
2391.0,0.4264682887395223
2392.0,0.4255421314835548
2393.0,0.4217323930263519
2394.0,0.42854494472344723
2395.0,0.4225297963619233
2396.0,0.4236850441495578
2397.0,0.4252806550661723
2398.0,0.41162975168228155
2399.0,0.4183405715227127
2400.0,0.4208813230395318
2401.0,0.4297108855048816
2402.0,0.4172462251782418
2403.0,0.41779729235172275
2404.0,0.420849072376887
2405.0,0.41292121769984563
2406.0,0.41945496028661733
2407.0,0.4191404313842455
2408.0,0.41578019889195755
2409.0,0.41092748657862344
2410.0,0.4118591286142667
2411.0,0.4120405168732007
2412.0,0.4069865467151006
2413.0,0.4106563511093458
2414.0,0.41370213743050893
2415.0,0.41462674353520074
2416.0,0.40889151022831594
2417.0,0.4019710122744242
2418.0,0.41280351104338964
2419.0,0.4042655839920044
2420.0,0.40738979312777523
2421.0,0.40008491897583004
2422.0,0.4027848853866259
2423.0,0.40769081858793893
2424.0,0.40618267911672595
2425.0,0.3990928445061048
2426.0,0.39432166016101844
2427.0,0.40266566364963846
2428.0,0.39992203723390896
2429.0,0.40299956959486005
2430.0,0.39707776047786075
2431.0,0.39059968112905824
2432.0,0.3958493780096372
2433.0,0.4051423845887184
2434.0,0.38917330528299016
2435.0,0.39403098033865297
2436.0,0.39546674120426184
2437.0,0.3942645567754904
2438.0,0.39182141474882765
2439.0,0.3923483785192172
2440.0,0.39645146493117017
2441.0,0.3868617289165656
2442.0,0.3862826410035292
2443.0,0.38882450584570566
2444.0,0.3928895474672318
2445.0,0.38337873726089794
2446.0,0.3856351712942123
2447.0,0.3858601154088974
2448.0,0.38794888706008596
2449.0,0.38266166780392324
2450.0,0.38365601249535874
2451.0,0.37544655387600256
2452.0,0.3838460470736027
2453.0,0.375168490588665
2454.0,0.3818686176935832
2455.0,0.3733803174098333
2456.0,0.370220689167579
2457.0,0.36944693947831797
2458.0,0.36710497237245243
2459.0,0.38009252745906513
2460.0,0.371725175768137
2461.0,0.358642951498429
2462.0,0.37101353709896406
2463.0,0.3597547761797905
2464.0,0.36646195915341373
2465.0,0.37377794829010963
2466.0,0.37212194666266446
2467.0,0.36462422501047453
2468.0,0.35707851220170655
2469.0,0.3531133366922538
2470.0,0.36269279924035075
2471.0,0.3532202315231164
2472.0,0.3564071250160535
2473.0,0.3601281842887401
2474.0,0.35559867807229356
2475.0,0.3628270478943984
2476.0,0.35500340244174006
2477.0,0.3569136291344961
2478.0,0.35048244085907937
2479.0,0.3586538446843624
2480.0,0.3479171878198783
2481.0,0.3550427599151929
2482.0,0.35080762893954914
2483.0,0.34894775117437044
2484.0,0.34617956272761025
2485.0,0.3474382942517598
2486.0,0.35245349282026295
2487.0,0.3476423709293206
2488.0,0.3401521189411481
2489.0,0.3384995216925939
2490.0,0.34338712971409163
2491.0,0.3375783880452315
2492.0,0.3437925110956033
2493.0,0.337359779626131
2494.0,0.3497857745289803
2495.0,0.34009129007657374
2496.0,0.32447731701533
2497.0,0.33328873120745023
2498.0,0.3411745094756286
2499.0,0.3404112783769766
2500.0,0.33072325677673026
2501.0,0.3329451702535153
2502.0,0.3353308921456337
2503.0,0.3276142318745454
2504.0,0.3338608880142371
2505.0,0.31963142720858256
2506.0,0.3242863312462965
2507.0,0.3282679563909769
2508.0,0.3172704550723235
2509.0,0.3299576382935047
2510.0,0.32635885966320827
2511.0,0.32216130682826044
2512.0,0.3150151700874169
2513.0,0.31148813997705777
2514.0,0.3211605346997579
2515.0,0.3289079644382
2516.0,0.30800278864304226
2517.0,0.320229736973842
2518.0,0.31240868801871935
2519.0,0.3118390876849492
2520.0,0.31872570676604906
2521.0,0.31139284191528954
2522.0,0.32129374085863427
2523.0,0.31422795579830803
2524.0,0.31559702062606815
2525.0,0.3182407725105683
2526.0,0.3127925543834766
2527.0,0.3086286754012108
2528.0,0.3034464880228043
2529.0,0.30329146529237433
2530.0,0.31089629085361953
2531.0,0.3030859261254469
2532.0,0.30694251889487106
2533.0,0.29616430938740573
2534.0,0.2968641657233238
2535.0,0.29329681756595766
2536.0,0.3002303569217523
2537.0,0.2939542586654425
2538.0,0.29649000707268713
2539.0,0.2887522981762886
2540.0,0.29744675286114214
2541.0,0.29661523378888766
2542.0,0.2977561018218597
2543.0,0.29800466096897926
2544.0,0.3054215568701426
2545.0,0.2898279887586832
2546.0,0.2801903640429179
2547.0,0.2817040600379308
2548.0,0.2834675384312868
2549.0,0.2848232078999281
2550.0,0.284455651457111
2551.0,0.28600426643093424
2552.0,0.28496909027795
2553.0,0.27148117585976916
2554.0,0.2819880134711663
2555.0,0.2798481868803501
2556.0,0.2784888732681672
2557.0,0.27366338859995204
2558.0,0.2747201852202416
2559.0,0.27634574041267235
2560.0,0.2693617414186398
2561.0,0.2839219833860795
2562.0,0.28764971379439036
2563.0,0.26889326606690883
2564.0,0.2689225840518872
2565.0,0.2651682964861393
2566.0,0.27741361924012503
2567.0,0.2822671410789092
2568.0,0.2705842847575744
2569.0,0.25728534825642907
2570.0,0.2540168660084406
2571.0,0.2802602065354586
2572.0,0.2731780331134796
2573.0,0.2584905285860101
2574.0,0.2678764935533206
2575.0,0.26015301525344453
2576.0,0.2525990109443665
2577.0,0.2538801295111576
2578.0,0.2597336797763904
2579.0,0.2542540748069684
2580.0,0.26771567907432714
2581.0,0.2521524350543816
2582.0,0.25929198023180167
2583.0,0.25758839058627686
2584.0,0.2435123218744993
2585.0,0.2486769162664811
2586.0,0.25275205074747403
2587.0,0.25585363794366517
2588.0,0.24662192714214326
2589.0,0.25164621555308503
2590.0,0.25408123640219366
2591.0,0.23556856310367583
2592.0,0.24132698414723075
2593.0,0.25477750166008867
2594.0,0.24298289503653844
2595.0,0.2247788482233882
2596.0,0.23975163684537013
2597.0,0.23923013873398305
2598.0,0.25574886331210533
2599.0,0.2362559969301025
2600.0,0.2320532894382874
2601.0,0.22657284870743752
2602.0,0.23890692868332067
2603.0,0.2350941117927432
2604.0,0.2405863747249047
2605.0,0.22601829894135395
2606.0,0.22701990215480325
2607.0,0.22118755334615706
2608.0,0.24313210236529512
2609.0,0.21593465033173564
2610.0,0.23451637435704473
2611.0,0.21815032188097638
2612.0,0.22004234780122833
2613.0,0.22024208873013654
2614.0,0.2242919743259748
2615.0,0.22063973268369833
2616.0,0.21859684619307518
2617.0,0.23108220528811216
2618.0,0.21173619417349498
2619.0,0.2239170298203826
2620.0,0.22832756229986748
2621.0,0.22198148165146514
2622.0,0.20994721292704344
2623.0,0.2184467812652389
2624.0,0.20242558870712912
2625.0,0.2129331134383877
2626.0,0.2163254077260693
2627.0,0.21967290124793845
2628.0,0.21084319776793317
2629.0,0.19840559543669226
2630.0,0.21222024952371918
2631.0,0.20146654672299824
2632.0,0.20165633612995346
2633.0,0.2055615217064818
2634.0,0.20536640010774135
2635.0,0.19134081118057167
2636.0,0.21247893825670086
2637.0,0.198955847290655
2638.0,0.21102872840315104
2639.0,0.1847766386543711
2640.0,0.20412399050096672
2641.0,0.19957863061875106
2642.0,0.18680110658705237
2643.0,0.19663715186218422
2644.0,0.19236112500230473
2645.0,0.1863359862938523
2646.0,0.1940611032495896
2647.0,0.19008413019031287
2648.0,0.18786837470903991
2649.0,0.1845279142409563
2650.0,0.1831364832048615
2651.0,0.19905644635359443
2652.0,0.1883633536969622
2653.0,0.1917944523617625
2654.0,0.18272695057590801
2655.0,0.18038959242900213
2656.0,0.19741519223029416
2657.0,0.19439224623392026
2658.0,0.17894451075295606
2659.0,0.17817705943807957
2660.0,0.19253676428397495
2661.0,0.16717170938601097
2662.0,0.18616657912234466
2663.0,0.19113944336399435
2664.0,0.18506025961165626
2665.0,0.18681394346182545
2666.0,0.17264378161542118
2667.0,0.16791913236677644
2668.0,0.15883128668367863
2669.0,0.17195796824495
2670.0,0.1714435219454269
2671.0,0.1773428320630143
2672.0,0.17146037253985802
2673.0,0.1703014365931352
2674.0,0.1766692830796043
2675.0,0.16626496629975737
2676.0,0.1817836715566615
2677.0,0.1647731339323024
2678.0,0.16274705590307714
2679.0,0.1762558221456905
2680.0,0.16396690663819513
2681.0,0.18653896461054684
2682.0,0.15706338186189533
2683.0,0.16048583607499797
2684.0,0.16067559301480652
2685.0,0.18708352782701454
2686.0,0.15464717906030517
2687.0,0.1762008334410687
2688.0,0.15394341264665126
2689.0,0.15713022278000913
2690.0,0.15031674093753097
2691.0,0.16234509230622401
2692.0,0.1621192596182227
2693.0,0.1558107725431522
2694.0,0.16380704530452686
2695.0,0.16305834029366573
2696.0,0.15299972498603165
2697.0,0.15353262556530536
2698.0,0.16148809960111973
2699.0,0.14809359661489727
2700.0,0.16024289099002875
2701.0,0.13805016272887585
2702.0,0.14333497677060464
2703.0,0.15272563029949865
2704.0,0.15057865114323796
2705.0,0.14815642166137696
2706.0,0.14361885408932962
2707.0,0.14996592670741182
2708.0,0.14173042997779947
2709.0,0.14008258763514458
2710.0,0.14048939948218564
2711.0,0.13823477932966002
2712.0,0.15505008051296076
2713.0,0.1366299353254338
2714.0,0.14095203537183504
2715.0,0.1407705922909081
2716.0,0.14206218865637976
2717.0,0.1308783384442019
2718.0,0.123090758832482
2719.0,0.13574647224508227
2720.0,0.12852917563170194
2721.0,0.13498670103525123
2722.0,0.12865348825541637
2723.0,0.13525620568916202
2724.0,0.14038307864156863
2725.0,0.1302610363966475
2726.0,0.1378239547436436
2727.0,0.13307676438614727
2728.0,0.13486052552176017
2729.0,0.13045536611229183
2730.0,0.13877552961123488
2731.0,0.12163403344651065
2732.0,0.13441773994329073
2733.0,0.12850910795666276
2734.0,0.13761862638468542
2735.0,0.13129762527222433
2736.0,0.12774226226657628
2737.0,0.12176306493394078
2738.0,0.12909738342060398
2739.0,0.13719262457794199
2740.0,0.12635803673788903
2741.0,0.11832429015729574
2742.0,0.11398597481722635
2743.0,0.1224341641863187
2744.0,0.11347912108836074
2745.0,0.1231251825814446
2746.0,0.11863310624146835
2747.0,0.1227839231986242
2748.0,0.10949281757169711
2749.0,0.11391740974038839
2750.0,0.12047938493763406
2751.0,0.12233204872533678
2752.0,0.11676141686489183
2753.0,0.12113237566842387
2754.0,0.11935569334154328
2755.0,0.10963991286264112
2756.0,0.10514026073925198
2757.0,0.12517816128814593
2758.0,0.10884413073848313
2759.0,0.12442794867542883
2760.0,0.11139018385888388
2761.0,0.10726567401550709
2762.0,0.11379919207530716
2763.0,0.11046822733369967
2764.0,0.10633518697732748
2765.0,0.09770870665336646
2766.0,0.10132791882722329
2767.0,0.09902584442527344
2768.0,0.09569161699401835
2769.0,0.11546555784950034
2770.0,0.09436670674484533
2771.0,0.10649416254678122
2772.0,0.11003565835859629
2773.0,0.10781781814045584
2774.0,0.10976081169924388
2775.0,0.09597483226843179
2776.0,0.1072288004218911
2777.0,0.09647151929388444
2778.0,0.10447638662539734
2779.0,0.09420763948699458
2780.0,0.09153929556626828
2781.0,0.0978661117278971
2782.0,0.10632843889218442
2783.0,0.09990750754065812
2784.0,0.09367511775391175
2785.0,0.09727663140557707
2786.0,0.11346048142512638
2787.0,0.10268861189127591
2788.0,0.10005939202903148
2789.0,0.08545830501026164
2790.0,0.09518010583892467
2791.0,0.0911275325451667
2792.0,0.09725645618140698
2793.0,0.10132936059994002
2794.0,0.11182916868338362
2795.0,0.08810547578303764
2796.0,0.1020288626117787
2797.0,0.08692982551859073
2798.0,0.07842176415600502
2799.0,0.08587800045963379
2800.0,0.08466012028465049
2801.0,0.08750222907556841
2802.0,0.08915365022824458
2803.0,0.09378965235734359
2804.0,0.08552337682169552
2805.0,0.0912269220291637
2806.0,0.0944057661771464
2807.0,0.07896767884935253
2808.0,0.08470950386300684
2809.0,0.08575690513011068
2810.0,0.08265728545204425
2811.0,0.08463847179190875
2812.0,0.08147339884649651
2813.0,0.07697741356468758
2814.0,0.08148341498411416
2815.0,0.08034910285492271
2816.0,0.07750573450777058
2817.0,0.0877222755587815
2818.0,0.08244281006821741
2819.0,0.08721170839170615
2820.0,0.08728344755154104
2821.0,0.09188380593643523
2822.0,0.07529198660907181
2823.0,0.07584603787469678
2824.0,0.08146204282677112
2825.0,0.07756624080392066
2826.0,0.06862557203314888
2827.0,0.07439762206732607
2828.0,0.07889947472466156
2829.0,0.08399196363353016
2830.0,0.07182833908048147
2831.0,0.07199673882615754
2832.0,0.07046958730975166
2833.0,0.07603043786886458
2834.0,0.0781612855012063
2835.0,0.07770550529197014
2836.0,0.07318619030318223
2837.0,0.07602124325775851
2838.0,0.09197861103418592
2839.0,0.07265399275564899
2840.0,0.07655231718393042
2841.0,0.06510994132181319
2842.0,0.08033375873680537
2843.0,0.06189761215634643
2844.0,0.07432501586720658
2845.0,0.06807853263399254
2846.0,0.06620945902665457
2847.0,0.07314801527416177
2848.0,0.07467597069785309
2849.0,0.07473372267729912
2850.0,0.06358525015095558
2851.0,0.0780820486061275
2852.0,0.08121980712132064
2853.0,0.0735274690790878
2854.0,0.06678936151465557
2855.0,0.06431686833966523
2856.0,0.0642206943614874
2857.0,0.0600640966805901
2858.0,0.060700135584299764
2859.0,0.06975676839701676
2860.0,0.0561480963230133
2861.0,0.06252951204796166
2862.0,0.07490591062589859
2863.0,0.07204880435303009
2864.0,0.06717763465514871
2865.0,0.08736295161303133
2866.0,0.06753072780634586
2867.0,0.07285472501038263
2868.0,0.05619545320650408
2869.0,0.05559384067193605
2870.0,0.06521778844250366
2871.0,0.06680507700520684
2872.0,0.06548376644751987
2873.0,0.0586436876806935
2874.0,0.059520888835385755
2875.0,0.07300690575242819
2876.0,0.06126390424471659
2877.0,0.06318581744749098
2878.0,0.060212543032597744
2879.0,0.06250856658897828
2880.0,0.05225424870989324
2881.0,0.06669977895636112
2882.0,0.05809670813841513
2883.0,0.05841687492846298
2884.0,0.05922815122466999
2885.0,0.04491720897601529
2886.0,0.06891723656856145
2887.0,0.0629360891375812
2888.0,0.060102169266125806
2889.0,0.061982545870579386
2890.0,0.0531865481203034
2891.0,0.05424903168148012
2892.0,0.07211626070413817
2893.0,0.061698396201798456
2894.0,0.05861111100718456
2895.0,0.06698207526128196
2896.0,0.0668923545620249
2897.0,0.05609225850936491
2898.0,0.05532944592922771
2899.0,0.062248677491714866
2900.0,0.0613379946310306
2901.0,0.044798244293197065
2902.0,0.05861730865470599
2903.0,0.04741731069538704
2904.0,0.049186947219558845
2905.0,0.04782036306270068
2906.0,0.05270360059394443
2907.0,0.048049290306216186
2908.0,0.05294447656493867
2909.0,0.05753689784404317
2910.0,0.05300411813527656
2911.0,0.059018586066532104
2912.0,0.05380791405116906
2913.0,0.050897229672768544
2914.0,0.053648022442910594
2915.0,0.05270683939831603
2916.0,0.05150635621929541
2917.0,0.04464500637957827
2918.0,0.05081591249334936
2919.0,0.04994635842610539
2920.0,0.05267243517644238
2921.0,0.03986630902293837
2922.0,0.044869101797405164
2923.0,0.045651488413869325
2924.0,0.04792380948591745
2925.0,0.05332474512474922
2926.0,0.05406573411851423
2927.0,0.049474529090064605
2928.0,0.045072061811098435
2929.0,0.04399893685681552
2930.0,0.044212089401291454
2931.0,0.04223135562917014
2932.0,0.04467341724552292
2933.0,0.04145433539961595
2934.0,0.047941638195887204
2935.0,0.05051085077336756
2936.0,0.041226606082889104
2937.0,0.04482451531921591
2938.0,0.04729253053259647
2939.0,0.03557415267048782
2940.0,0.044917512482345046
2941.0,0.04823018166860371
2942.0,0.04156064455230565
2943.0,0.049271602125333935
2944.0,0.04072999960607073
2945.0,0.043364053171516086
2946.0,0.0431914908920371
2947.0,0.0448710184990147
2948.0,0.04162182141856465
2949.0,0.0484698412335171
2950.0,0.04694519442348974
2951.0,0.051507804511090695
2952.0,0.04587695551471308
2953.0,0.03772840333524315
2954.0,0.03725098156714133
2955.0,0.036264905692074544
2956.0,0.04271932905522772
2957.0,0.03492745309638364
2958.0,0.029601853393685207
2959.0,0.04463737653562081
2960.0,0.027590195017448426
2961.0,0.034232375169827724
2962.0,0.03682447723268827
2963.0,0.04109622478909054
2964.0,0.04385889956000999
2965.0,0.03963793019467751
2966.0,0.033859586596275526
2967.0,0.03300584624383555
2968.0,0.03914718609789027
2969.0,0.05503162952431012
2970.0,0.04781803737472123
2971.0,0.044543157067474866
2972.0,0.03703370397247151
2973.0,0.040342126478858216
2974.0,0.03303910114257209
2975.0,0.03488887485763189
2976.0,0.04131762793686417
2977.0,0.029231106912707517
2978.0,0.03308206274746044
2979.0,0.03259416181442309
2980.0,0.040240971057345934
2981.0,0.028760436735460342
2982.0,0.0444484764429726
2983.0,0.04717796981730984
2984.0,0.03557064659713554
2985.0,0.03961090958111405
2986.0,0.029368521708291764
2987.0,0.03483322727380436
2988.0,0.03345895258909149
2989.0,0.03194126174971946
2990.0,0.027956087721725153
2991.0,0.021179441414358735
2992.0,0.03482828571989497
2993.0,0.0305597443873127
2994.0,0.039586648952938654
2995.0,0.03609550623885297
2996.0,0.03734874989858387
2997.0,0.03428393882323871
2998.0,0.02703002284334434
2999.0,0.03275938678324019
3000.0,0.03205787179351561


==> figures/data/fit_overview_m1.csv <==
energy,acceptance
1500.0,0.5468400080800057
1501.0,0.5486533427635829
1502.0,0.5496756130456925
1503.0,0.5488196789423625
1504.0,0.5474107712109885
1505.0,0.5512639128565788
1506.0,0.5481834980249406
1507.0,0.5501253982186317
1508.0,0.5499468855261803
1509.0,0.5475426813364028
1510.0,0.5465669891436895
1511.0,0.5486570117473603
1512.0,0.5487354309360186
1513.0,0.546436624288559
1514.0,0.5478346876502037
1515.0,0.5496098019679387
1516.0,0.5487035925189653
1517.0,0.5496922039190928
1518.0,0.5486947365999223
1519.0,0.5493254016240438
1520.0,0.5483499459822972
1521.0,0.5521638397574424
1522.0,0.5513901163140934
1523.0,0.551271963139375
1524.0,0.5459553169806798
1525.0,0.5462572883963585
1526.0,0.5457270361582438
1527.0,0.5505825902620951
1528.0,0.5493677757581076
1529.0,0.5449891271193823
1530.0,0.5449475456277529
1531.0,0.5492517252167065
1532.0,0.5497298262317976
1533.0,0.546288766304652
1534.0,0.5472316424449285
1535.0,0.5514168994824091
1536.0,0.5467956554293633
1537.0,0.545256419380506
1538.0,0.5499290025631586
1539.0,0.5462311350901922
1540.0,0.5474439069628715
1541.0,0.5486280033985774
1542.0,0.5486311987042427
1543.0,0.548180013080438
1544.0,0.5482289572954179
1545.0,0.5492779612342517
1546.0,0.5518560722271602
1547.0,0.5527392235199611
1548.0,0.5475710646510125
1549.0,0.547044478793939
1550.0,0.5491384570002555
1551.0,0.5455828349391618
1552.0,0.5479592511852582
1553.0,0.550256298840046
1554.0,0.5512066255609195
1555.0,0.5511900701721509
1556.0,0.5463680250446002
1557.0,0.5509267431497573
1558.0,0.5473728777964909
1559.0,0.5473782727718354
1560.0,0.5478198067943255
1561.0,0.5473378232518832
1562.0,0.5444296381274859
1563.0,0.5504721487959225
1564.0,0.5493708664178848
1565.0,0.5500564824938774
1566.0,0.5457978408535321
1567.0,0.5489679311513901
1568.0,0.5504734631975493
1569.0,0.5465895076195398
1570.0,0.5473438517848651
1571.0,0.5485520454247793
1572.0,0.5471543002525965
1573.0,0.5482853072484334
1574.0,0.5461425893306732
1575.0,0.546128466506799
1576.0,0.5488855297764142
1577.0,0.5465483788251876
1578.0,0.5456423278252284
1579.0,0.5482846243580182
1580.0,0.5489608583847682
1581.0,0.5465633598566055
1582.0,0.5476709518829982
1583.0,0.549578056593736
1584.0,0.5465785144766172
1585.0,0.5446890387336413
1586.0,0.5488408053914706
1587.0,0.5476438454389572
1588.0,0.5479322694937387
1589.0,0.5471088393727938
1590.0,0.5467852809826533
1591.0,0.5505810935099918
1592.0,0.5463058977325758
1593.0,0.5470982066591581
1594.0,0.5471500085989635
1595.0,0.5455171835223834
1596.0,0.5474715717633566
1597.0,0.5481315915385881
1598.0,0.5478486647407214
1599.0,0.5474323203365007
1600.0,0.5483986630439758
1601.0,0.5482414083878199
1602.0,0.5458402308821678
1603.0,0.547139956355095
1604.0,0.5493438880443572
1605.0,0.5482044519980748
1606.0,0.5508905675808589
1607.0,0.5508140731255214
1608.0,0.5455569455424945
1609.0,0.5446057517528534
1610.0,0.5497124729156494
1611.0,0.5484796601136526
1612.0,0.5471745386123658
1613.0,0.5472770176331202
1614.0,0.5464709309538206
1615.0,0.5467013458013534
1616.0,0.5461602991024653
1617.0,0.5452642445564272
1618.0,0.5485526487429937
1619.0,0.5482205276290576
1620.0,0.5467893211444219
1621.0,0.5472144665320715
1622.0,0.544649837732315
1623.0,0.545275879641374
1624.0,0.5446946692069371
1625.0,0.5473682488997778
1626.0,0.545712018430233
1627.0,0.5450315466721852
1628.0,0.5446910896698635
1629.0,0.5456713791688282
1630.0,0.5465255228678384
1631.0,0.5450736097693444
1632.0,0.5482752811908721
1633.0,0.5481944353580476
1634.0,0.5462817604740461
1635.0,0.5460307943820953
1636.0,0.5480789719820022
1637.0,0.5454697206219037
1638.0,0.5478467617630959
1639.0,0.5471317822734515
1640.0,0.5457898072799047
1641.0,0.5452225061853727
1642.0,0.5447935291926066
1643.0,0.5453239963054656
1644.0,0.5481964595317841
1645.0,0.5476294486125309
1646.0,0.5490961362719536
1647.0,0.5441765317122141
1648.0,0.5439147563974062
1649.0,0.5434245086312294
1650.0,0.5466624076565108
1651.0,0.5429348124066989
1652.0,0.5472390973369281
1653.0,0.5482473526994387
1654.0,0.5460952100157737
1655.0,0.5467887927691143
1656.0,0.5477644877036413
1657.0,0.5436428589026133
1658.0,0.5493924788633983
1659.0,0.5462215802868208
1660.0,0.5437179936766624
1661.0,0.5461344589789708
1662.0,0.5431507798234622
1663.0,0.5444624273578326
1664.0,0.5462904552618664
1665.0,0.5420750405589739
1666.0,0.5462087859710058
1667.0,0.5462292300462722
1668.0,0.5474674115578334
1669.0,0.5451221611698469
1670.0,0.5464090446432431
1671.0,0.5424174197912216
1672.0,0.5462508674860002
1673.0,0.5432599464654922
1674.0,0.5441629286805788
1675.0,0.5451006209254264
1676.0,0.5466942223906517
1677.0,0.5422397840221722
1678.0,0.541933165649573
1679.0,0.5444962664445241
1680.0,0.5449446518818537
1681.0,0.5435692264040312
1682.0,0.5427429754137993
1683.0,0.5459966950813929
1684.0,0.5449391428430875
1685.0,0.5446374989946684
1686.0,0.5454406926433245
1687.0,0.5446249792178472
1688.0,0.5476207158168157
1689.0,0.5440604542493821
1690.0,0.5435377851525943
1691.0,0.5438809706966081
1692.0,0.5457381493647894
1693.0,0.54123143273592
1694.0,0.5450039201378822
1695.0,0.5402504044175148
1696.0,0.5442219476302464
1697.0,0.5430308600465455
1698.0,0.5439600446224213
1699.0,0.5428964697917302
1700.0,0.5446855106751124
1701.0,0.5456069830656052
1702.0,0.544008127172788
1703.0,0.5442767899632455
1704.0,0.5411815941731136
1705.0,0.5402532751560212
1706.0,0.5409221233526865
1707.0,0.5460375559528668
1708.0,0.5434968311389287
1709.0,0.5463613073825836
1710.0,0.54463915203015
1711.0,0.5412534061272939
1712.0,0.5443240357637406
1713.0,0.5451979701519013
1714.0,0.5426638198693593
1715.0,0.5422540946801503
1716.0,0.5432651916543643
1717.0,0.5438272879521052
1718.0,0.5427821444074313
1719.0,0.541295409500599
1720.0,0.5440194941957791
1721.0,0.5438156459530195
1722.0,0.5433886803189915
1723.0,0.5422857728401821
1724.0,0.5457623345851899
1725.0,0.5437571903864543
1726.0,0.5409053738713264
1727.0,0.5432374321420989
1728.0,0.5422735564510028
1729.0,0.5410010183850924
1730.0,0.5388658287127813
1731.0,0.5422712921301523
1732.0,0.5413980376521746
1733.0,0.5431669479409854
1734.0,0.5416931583881377
1735.0,0.5417830731670061
1736.0,0.5373541041413943
1737.0,0.5409928056995074
1738.0,0.5421524118582407
1739.0,0.5413309313257536
1740.0,0.5457035325964292
1741.0,0.5407794119119644
1742.0,0.5374285571972529
1743.0,0.5434780322511992
1744.0,0.5408845562537511
1745.0,0.5416057032148044
1746.0,0.541929825246334
1747.0,0.5387663366595904
1748.0,0.5411236011385917
1749.0,0.54210492537419
1750.0,0.5418560250202814
1751.0,0.5444061596989632
1752.0,0.538171063363552
1753.0,0.5397478379011155
1754.0,0.5416145676771799
1755.0,0.5401447991132736
1756.0,0.5392631565531094
1757.0,0.5393581097324689
1758.0,0.5378355052471161
1759.0,0.5407953754464786
1760.0,0.539666696647803
1761.0,0.543070159872373
1762.0,0.5371482204198837
1763.0,0.5386782612601915
1764.0,0.5413452381292979
1765.0,0.5380064172943433
1766.0,0.5408069382309914
1767.0,0.5395156775911649
1768.0,0.5388473294178645
1769.0,0.5411532187461853
1770.0,0.5398436757127444
1771.0,0.5419198381503424
1772.0,0.5375043357213339
1773.0,0.5402665397723515
1774.0,0.5385237752397855
1775.0,0.5407856916983922
1776.0,0.5389355940024059
1777.0,0.5401191848516463
1778.0,0.5436624438762664
1779.0,0.5420804906288783
1780.0,0.5407795553803444
1781.0,0.5402518122196197
1782.0,0.5370734401543935
1783.0,0.5383641437093417
1784.0,0.5398563693563144
1785.0,0.5384820639491081
1786.0,0.5362098331252734
1787.0,0.536551239113013
1788.0,0.5408696821729342
1789.0,0.5404507996638616
1790.0,0.54024144111077
1791.0,0.5375188890894254
1792.0,0.5372695154746374
1793.0,0.5401984157164891
1794.0,0.5367158824006716
1795.0,0.5411005562345187
1796.0,0.5380962429841359
1797.0,0.5378085650404294
1798.0,0.5397202017108599
1799.0,0.5372169778545697
1800.0,0.5398368836243949
1801.0,0.5388350884119669
1802.0,0.5394942104816437
1803.0,0.5392159196535746
1804.0,0.5394188437461853
1805.0,0.539240974287192
1806.0,0.534978457013766
1807.0,0.5372722778121631
1808.0,0.5368532724777858
1809.0,0.5389096340537072
1810.0,0.534922375659148
1811.0,0.5380827467640241
1812.0,0.5379838239351908
1813.0,0.536935831705729
1814.0,0.5357011902928352
1815.0,0.5375033806761106
1816.0,0.5385116166075071
1817.0,0.5406301683386167
1818.0,0.5366172508398691
1819.0,0.5329271216193835
1820.0,0.5384740669131279
1821.0,0.5353634124000867
1822.0,0.5348987662990887
1823.0,0.5358531276186307
1824.0,0.5348438865939776
1825.0,0.5360437386830649
1826.0,0.5333161305586497
1827.0,0.5339958202640216
1828.0,0.5385201517542203
1829.0,0.535670170823733
1830.0,0.5348948634664218
1831.0,0.5359231419364611
1832.0,0.5362659625013669
1833.0,0.5351308229168256
1834.0,0.5387629272143046
1835.0,0.5351993082761765
1836.0,0.5351897885600726
1837.0,0.5368596560756366
1838.0,0.5376839410861333
1839.0,0.5349617093404134
1840.0,0.5346931088765463
1841.0,0.5326611337661743
1842.0,0.534107807079951
1843.0,0.5336253361503284
1844.0,0.5363996800978978
1845.0,0.5364865300456683
1846.0,0.5330317214330037
1847.0,0.5332469807664552
1848.0,0.5339441510637601
1849.0,0.5365109746257464
1850.0,0.5340610470970472
1851.0,0.5338710597157479
1852.0,0.5350791348417601
1853.0,0.533157508234183
1854.0,0.5327838461001715
1855.0,0.5358488159775733
1856.0,0.5351337242722511
1857.0,0.5363045959273974
1858.0,0.5330659767786661
1859.0,0.5344841027061144
1860.0,0.5326036225159964
1861.0,0.5326270337700844
1862.0,0.5321242357691128
1863.0,0.5327422554890314
1864.0,0.5315351218779881
1865.0,0.530360964735349
1866.0,0.5306738779942194
1867.0,0.5302999597589175
1868.0,0.531305024544398
1869.0,0.5311338730851809
1870.0,0.5353303668896358
1871.0,0.5319586052695909
1872.0,0.5336993149518967
1873.0,0.5342808330655098
1874.0,0.5313420925140381
1875.0,0.5315694607098898
1876.0,0.5363443717161814
1877.0,0.5311155442396799
1878.0,0.5316444846987725
1879.0,0.5334437611897787
1880.0,0.5337433780233066
1881.0,0.5357737653255463
1882.0,0.5283459699551264
1883.0,0.5331114384333292
1884.0,0.5304919176697732
1885.0,0.5279520442485809
1886.0,0.534437745710214
1887.0,0.5325924759109815
1888.0,0.531112445116043
1889.0,0.5301010808149973
1890.0,0.5307948230703672
1891.0,0.5306996416449546
1892.0,0.5313752651015918
1893.0,0.5321159977515538
1894.0,0.5292896790107091
1895.0,0.5304238671859104
1896.0,0.5311951845089595
1897.0,0.5294369370539983
1898.0,0.5287518613537152
1899.0,0.5298789300123851
1900.0,0.5303537609378496
1901.0,0.5309400876959164
1902.0,0.52940697624286
1903.0,0.5291502514878909
1904.0,0.5315709417064984
1905.0,0.5302099912365278
1906.0,0.5300605643590292
1907.0,0.5312412973244984
1908.0,0.5280837935805321
1909.0,0.5273947494427363
1910.0,0.5278652886350949
1911.0,0.5273649708429973
1912.0,0.5306176109711329
1913.0,0.5288009241422017
1914.0,0.5277863726615906
1915.0,0.5258229636152586
1916.0,0.5277538834015528
1917.0,0.5283529105186463
1918.0,0.5274261824091276
1919.0,0.5303677386244138
1920.0,0.5278149210413297
1921.0,0.5233613108793894
1922.0,0.5274854066769282
1923.0,0.5252640913526216
1924.0,0.5257117130557696
1925.0,0.5277566124200822
1926.0,0.5268162159721057
1927.0,0.5259108762542408
1928.0,0.5295802179574967
1929.0,0.5287713638544083
1930.0,0.5264449370304742
1931.0,0.5280726933479309
1932.0,0.525887340982755
1933.0,0.5293205404877662
1934.0,0.5256941597064336
1935.0,0.5246251594821612
1936.0,0.5239315291841825
1937.0,0.5299072702328365
1938.0,0.5266730488141379
1939.0,0.5269259420633317
1940.0,0.5262268970211347
1941.0,0.5251364597479502
1942.0,0.5244918781320255
1943.0,0.5252222511569659
1944.0,0.5241685523986817
1945.0,0.5277208539247513
1946.0,0.5288146513501802
1947.0,0.5250383265415828
1948.0,0.5278465329607328
1949.0,0.5276377838850022
1950.0,0.5259581046104431
1951.0,0.5280821482936542
1952.0,0.5266032771070798
1953.0,0.5257041143576304
1954.0,0.524223801891009
1955.0,0.525084164539973
1956.0,0.5246282685995102
1957.0,0.5246201697786649
1958.0,0.521977213382721
1959.0,0.523475195725759
1960.0,0.5240720915595691
1961.0,0.5233503440817198
1962.0,0.525104164302349
1963.0,0.5249606894254685
1964.0,0.522507370988528
1965.0,0.5262605659564336
1966.0,0.5239828761021296
1967.0,0.5222900177439054
1968.0,0.5240568974614143
1969.0,0.5214971253275872
1970.0,0.5205132795770963
1971.0,0.5230713665088017
1972.0,0.5234002062479655
1973.0,0.5243930747509002
1974.0,0.5191791906158129
1975.0,0.5217348923087121
1976.0,0.5221420832475027
1977.0,0.5204227741360664
1978.0,0.5203766170144082
1979.0,0.5237552744547526
1980.0,0.5226090434789658
1981.0,0.522543081065019
1982.0,0.5207928400039673
1983.0,0.5227190754016241
1984.0,0.5201069491704305
1985.0,0.5232271249095599
1986.0,0.5201035111149154
1987.0,0.5250310598015786
1988.0,0.5207625868717829
1989.0,0.5210902178486188
1990.0,0.5205512758294741
1991.0,0.5206327807704608
1992.0,0.5214928974111875
1993.0,0.51916631402572
1994.0,0.5230288278460503
1995.0,0.5205654739538828
1996.0,0.5218975229660671
1997.0,0.5178673623998961
1998.0,0.5186582292914389
1999.0,0.5229214193026225
2000.0,0.5192785458366076
2001.0,0.52009668191274
2002.0,0.5194042776823045
2003.0,0.5182253698706627
2004.0,0.5189572262962661
2005.0,0.5197287978132566
2006.0,0.5183073602318764
2007.0,0.5155244740049044
2008.0,0.5190026961962383
2009.0,0.5221022272308667
2010.0,0.5194468255241712
2011.0,0.516147902627786
2012.0,0.5169807564814886
2013.0,0.5191103880405427
2014.0,0.5164935435652733
2015.0,0.5193066901564599
2016.0,0.5177298427820206
2017.0,0.5147668747504552
2018.0,0.517805259903272
2019.0,0.5205842953125636
2020.0,0.51870768258969
2021.0,0.5174943175911904
2022.0,0.5185661107699077
2023.0,0.5149060822526614
2024.0,0.520363957285881
2025.0,0.516160745580991
2026.0,0.5185804855426153
2027.0,0.5152686425844828
2028.0,0.516286976079146
2029.0,0.5154220170577367
2030.0,0.5140285469690958
2031.0,0.5155753168066343
2032.0,0.5121278288563093
2033.0,0.5149390508731208
2034.0,0.5149163395563762
2035.0,0.5161735274195671
2036.0,0.5130522351463636
2037.0,0.516582577864329
2038.0,0.5143263125419616
2039.0,0.5155707038640976
2040.0,0.5129132517178853
2041.0,0.5138054971893627
2042.0,0.5168685144186019
2043.0,0.5161085202296576
2044.0,0.5121384976108869
2045.0,0.5143517681161563
2046.0,0.5128123954137167
2047.0,0.5123137938181559
2048.0,0.5140445369482041
2049.0,0.5116927648782731
2050.0,0.513801082611084
2051.0,0.5128255368471145
2052.0,0.5135623379349709
2053.0,0.5121827531456947
2054.0,0.512248820443948
2055.0,0.51405644261837
2056.0,0.5114088072776793
2057.0,0.5098475374778112
2058.0,0.5110098218520482
2059.0,0.5112449763417244
2060.0,0.5116053394476573
2061.0,0.5146618858774503
2062.0,0.5104575871427853
2063.0,0.5077327254017194
2064.0,0.5103347491820652
2065.0,0.5119346566001574
2066.0,0.5102735317548116
2067.0,0.5105726964871089
2068.0,0.5130410518248877
2069.0,0.5120166978637378
2070.0,0.5096020078460376
2071.0,0.5093086359302204
2072.0,0.5070787073572477
2073.0,0.5113946765263876
2074.0,0.5092120886047681
2075.0,0.5093487896323204
2076.0,0.5083721453150113
2077.0,0.5069960300922394
2078.0,0.5071023947000505
2079.0,0.5056186652779578
2080.0,0.5064973242680232
2081.0,0.5064698751370112
2082.0,0.5093975870609283
2083.0,0.5086505120595296
2084.0,0.5047907253702482
2085.0,0.5066047091881435
2086.0,0.5084355883200963
2087.0,0.5061587612032891
2088.0,0.5074168360829353
2089.0,0.5092052206397056
2090.0,0.5062867146333058
2091.0,0.5064968033234277
2092.0,0.5062834665377935
2093.0,0.5071545878251393
2094.0,0.5036896734833717
2095.0,0.5024114856521288
2096.0,0.5056864883303643
2097.0,0.505970918993155
2098.0,0.5031320025523502
2099.0,0.5073580805063248
2100.0,0.5074522122740746
2101.0,0.5025300874114037
2102.0,0.5046723894476891
2103.0,0.5035838167866071
2104.0,0.5057694594860077
2105.0,0.5034030204812686
2106.0,0.5043784891168276
2107.0,0.5030007002949715
2108.0,0.5016794175505638
2109.0,0.5043421429196994
2110.0,0.5026838047305743
2111.0,0.5075851595799129
2112.0,0.5024385243455569
2113.0,0.5020300493836403
2114.0,0.5009974221388499
2115.0,0.5039807221293449
2116.0,0.503947462618351
2117.0,0.5024852986335755
2118.0,0.500359439988931
2119.0,0.5009254600405694
2120.0,0.501513938486576
2121.0,0.5020069279869398
2122.0,0.4999329435427984
2123.0,0.5005420749386151
2124.0,0.501658143122991
2125.0,0.49884760469198225
2126.0,0.5029073937733968
2127.0,0.49941588278611504
2128.0,0.502455122033755
2129.0,0.500802928964297
2130.0,0.4994662161668142
2131.0,0.5011202758550644
2132.0,0.4991084521810214
2133.0,0.502094207962354
2134.0,0.49718736336628594
2135.0,0.5004740373492241
2136.0,0.4980318307677905
2137.0,0.4987414323886236
2138.0,0.496439623494943
2139.0,0.4991925337910652
2140.0,0.4958008318543434
2141.0,0.49613766956329347
2142.0,0.497379579603672
2143.0,0.49642983859777456
2144.0,0.4972135697205861
2145.0,0.4972374334335327
2146.0,0.49838924292723336
2147.0,0.49696854986747097
2148.0,0.4950218501488368
2149.0,0.49355974874893827
2150.0,0.49501681675513587
2151.0,0.49713912330071136
2152.0,0.4941061573823293
2153.0,0.49437349212169646
2154.0,0.4948723895549774
2155.0,0.4919871743122736
2156.0,0.4930272118449211
2157.0,0.49393624134858444
2158.0,0.4920322439670562
2159.0,0.4967259774208069
2160.0,0.4930955008268356
2161.0,0.4915528431733449
2162.0,0.49244407280286157
2163.0,0.49580083022514976
2164.0,0.4938573011557261
2165.0,0.49164116162061694
2166.0,0.49392098333438234
2167.0,0.492661580880483
2168.0,0.4928838856021563
2169.0,0.4908045216600101
2170.0,0.4923736120263736
2171.0,0.4895919001698494
2172.0,0.4873190208673477
2173.0,0.4867688567241033
2174.0,0.4916103609800338
2175.0,0.49112284262975053
2176.0,0.48914706005652747
2177.0,0.4914409220019977
2178.0,0.48961884480714807
2179.0,0.4875231921076774
2180.0,0.4896685281991959
2181.0,0.48884260084231695
2182.0,0.48829480538765585
2183.0,0.4880396238366764
2184.0,0.4892571100791295
2185.0,0.4908522257804871
2186.0,0.48594679435094196
2187.0,0.4872559909621874
2188.0,0.4872069625059763
2189.0,0.48799020014206573
2190.0,0.48890487124522525
2191.0,0.4891991393168767
2192.0,0.4858624143203099
2193.0,0.485796172161897
2194.0,0.48671773729721707
2195.0,0.48259705307086315
2196.0,0.4853241222302119
2197.0,0.48610095091660815
2198.0,0.4859502075314522
2199.0,0.48701673593123757
2200.0,0.48258075116078064
2201.0,0.4833740801612536
2202.0,0.48169656183322274
2203.0,0.48325928960243864
2204.0,0.4858890012105306
2205.0,0.4868646053671837
2206.0,0.4839913662274678
2207.0,0.4832694116632144
2208.0,0.48288360120852786
2209.0,0.48226018788417185
2210.0,0.481508734246095
2211.0,0.48142834383249283
2212.0,0.47847848314046865
2213.0,0.48221792793273927
2214.0,0.48113307036956154
2215.0,0.4823178133567174
2216.0,0.4777064066727956
2217.0,0.48237153478463496
2218.0,0.48102150774002067
2219.0,0.4783116563955942
2220.0,0.47986000929276146
2221.0,0.4788624517321587
2222.0,0.4801148536801338
2223.0,0.4787943840821584
2224.0,0.4777219234506289
2225.0,0.4766296934485436
2226.0,0.47813415416081745
2227.0,0.481164671977361
2228.0,0.4771499874989192
2229.0,0.4781682944893837
2230.0,0.47433648506800336
2231.0,0.4762159377932549
2232.0,0.47802755854527157
2233.0,0.47430136748154955
2234.0,0.4804703035751978
2235.0,0.47408733336130776
2236.0,0.47266618080933887
2237.0,0.4730805441339811
2238.0,0.46901902484893804
2239.0,0.4746004967888196
2240.0,0.4753655589620272
2241.0,0.47303447747230526
2242.0,0.4718110904097557
2243.0,0.4767296707232793
2244.0,0.47240013700723643
2245.0,0.47179194962978355
2246.0,0.47094009085496263
2247.0,0.46986789687474567
2248.0,0.47190853861967724
2249.0,0.46975594794750214
2250.0,0.472447101175785
2251.0,0.4736490765213967
2252.0,0.4703949476877849
2253.0,0.4688676051696142
2254.0,0.46894701143105827
2255.0,0.46760991229613613
2256.0,0.4692326607902844
2257.0,0.4698500710924467
2258.0,0.4696058256824811
2259.0,0.4700884965459505
2260.0,0.4672864078680674
2261.0,0.4688058216571808
2262.0,0.46705529298384985
2263.0,0.46758917784690857
2264.0,0.4662027910749118
2265.0,0.46544221617778136
2266.0,0.4657302122314771
2267.0,0.46667872625589374
2268.0,0.4627183543642362
2269.0,0.4662666827440261
2270.0,0.46519838853677103
2271.0,0.462663181344668
2272.0,0.46009052310387294
2273.0,0.4622334439953168
2274.0,0.46359854968388875
2275.0,0.45773429296414064
2276.0,0.46305620855093
2277.0,0.46456431774298346
2278.0,0.46445271490017576
2279.0,0.4628289598822594
2280.0,0.459705177684625
2281.0,0.4587944310307503
2282.0,0.4565335380633672
2283.0,0.4583778983950615
2284.0,0.4580252652963002
2285.0,0.46232280288139976
2286.0,0.46050190705060956
2287.0,0.458153761168321
2288.0,0.4609103732903798
2289.0,0.46280941609541576
2290.0,0.4578483991821607
2291.0,0.4579513529539108
2292.0,0.4568608682552974
2293.0,0.4516291273832322
2294.0,0.4620865178902944
2295.0,0.45565132049719487
2296.0,0.4549396745165189
2297.0,0.4547741591334343
2298.0,0.45691424681742987
2299.0,0.45023424822092056
2300.0,0.450721463004748
2301.0,0.4501457060575486
2302.0,0.4545397431453069
2303.0,0.4528687349756559
2304.0,0.45483444150288904
2305.0,0.45274830240011216
2306.0,0.4510986154874166
2307.0,0.4519045396049817
2308.0,0.4535765881538391
2309.0,0.45082339562972384
2310.0,0.45123176823059713
2311.0,0.45217265774806337
2312.0,0.4514685798684756
2313.0,0.453608980178833
2314.0,0.4493690470854441
2315.0,0.449763322631518
2316.0,0.44795115443070727
2317.0,0.4481548888882001
2318.0,0.44855294231573745
2319.0,0.44877346346775693
2320.0,0.4467014160156249
2321.0,0.4442616253495217
2322.0,0.4419418408473333
2323.0,0.4469812587698301
2324.0,0.4492082474827766
2325.0,0.4475500669082005
2326.0,0.4452737902998924
2327.0,0.4473420858979225
2328.0,0.44384313843647644
2329.0,0.4437528238495192
2330.0,0.4468263909419377
2331.0,0.4411454955538114
2332.0,0.4406066805919011
2333.0,0.4441318604151408
2334.0,0.4439330937862396
2335.0,0.4402639565865199
2336.0,0.43780741008122764
2337.0,0.43572162157297134
2338.0,0.4443944545785586
2339.0,0.43790623714526494
2340.0,0.43981655236085243
2341.0,0.44177132332324986
2342.0,0.43830749271313346
2343.0,0.43424999531110137
2344.0,0.43317123341560365
2345.0,0.44145045242706943
2346.0,0.4368337739706039
2347.0,0.4406199587782224
2348.0,0.4355348533590635
2349.0,0.433072023610274
2350.0,0.43283852148056035
2351.0,0.43190473182996114
2352.0,0.4377596821586291
2353.0,0.43032398889462153
2354.0,0.429324113269647
2355.0,0.4307263442873954
2356.0,0.4384315344889958
2357.0,0.4312559767961502
2358.0,0.42730262313286466
2359.0,0.43572606674830117
2360.0,0.4236507433454196
2361.0,0.4297605751156806
2362.0,0.4303700943191846
2363.0,0.43464651276667904
2364.0,0.42712413720289866
2365.0,0.42750448109706246
2366.0,0.42414120018482215
2367.0,0.42249878199895224
2368.0,0.42752852805455527
2369.0,0.4247392142613729
2370.0,0.42601265583435693
2371.0,0.4158765951593717
2372.0,0.42161501916249594
2373.0,0.42187889603773754
2374.0,0.422256682753563
2375.0,0.4226182442704836
2376.0,0.4238959881464641
2377.0,0.42333767696221675
2378.0,0.41700461608171463
2379.0,0.4246214957435926
2380.0,0.4218539863824844
2381.0,0.4177108773986498
2382.0,0.42320727845033007
2383.0,0.4188197967410088
2384.0,0.4209269812504451
2385.0,0.4213323110938072
2386.0,0.4124489487012227
2387.0,0.41847039949893955
2388.0,0.4170798812111219
2389.0,0.4126238121986389
2390.0,0.4122069161534309
2391.0,0.4080126757224402
2392.0,0.41306874577204383
2393.0,0.40973384318749106
2394.0,0.4147638060251872
2395.0,0.41759078834454216
2396.0,0.41072749198476477
2397.0,0.41249823424220083
2398.0,0.4067295756240686
2399.0,0.4081033328771591
2400.0,0.40811377843221025
2401.0,0.41540105446179704
2402.0,0.40856569649775826
2403.0,0.4092889797488848
2404.0,0.40894394483168917
2405.0,0.4021705865859985
2406.0,0.40788706781466805
2407.0,0.4040867606997491
2408.0,0.40656503440936403
2409.0,0.4096698490381241
2410.0,0.40130858452121415
2411.0,0.4038784500360489
2412.0,0.40582098491986596
2413.0,0.40188900098204616
2414.0,0.40388617221514383
2415.0,0.4001990188161532
2416.0,0.3996908330619335
2417.0,0.39819034756223354
2418.0,0.39832423273722334
2419.0,0.39725510990619656
2420.0,0.39775689921776447
2421.0,0.3966910232702891
2422.0,0.3986977234085402
2423.0,0.3893444626828035
2424.0,0.39807228728135424
2425.0,0.39669815566142397
2426.0,0.3945725091695785
2427.0,0.3934681939085325
2428.0,0.39163930280009907
2429.0,0.3912206339836121
2430.0,0.39075924452145894
2431.0,0.39450510430336
2432.0,0.38476266407966603
2433.0,0.39351762569944065
2434.0,0.39567078103621806
2435.0,0.3909056900540988
2436.0,0.38714667207002645
2437.0,0.38777012743552525
2438.0,0.38527981081604956
2439.0,0.3846881305376688
2440.0,0.3868471242586771
2441.0,0.38868831271926557
2442.0,0.378773906181256
2443.0,0.3811574287315211
2444.0,0.3904711598058541
2445.0,0.38349857562780376
2446.0,0.37280463123321533
2447.0,0.37987342435121535
2448.0,0.37400084957480423
2449.0,0.37234581640362735
2450.0,0.38495046512285874
2451.0,0.38221262360612557
2452.0,0.3737366064389547
2453.0,0.3774474947253863
2454.0,0.3850760331352552
2455.0,0.3722505544523398
2456.0,0.37168871639172235
2457.0,0.3810119521121184
2458.0,0.3718279672463735
2459.0,0.3705771512190501
2460.0,0.37074083828429377
2461.0,0.3693490964472294
2462.0,0.37334225737055143
2463.0,0.37019683453440666
2464.0,0.3736070723235607
2465.0,0.3711717903912067
2466.0,0.367811486740907
2467.0,0.3671420299112797
2468.0,0.36294640536109607
2469.0,0.35986550280451785
2470.0,0.364816567281882
2471.0,0.370159737209479
2472.0,0.36626846716801326
2473.0,0.36451932621995603
2474.0,0.3628986806968848
2475.0,0.36772296461462967
2476.0,0.3557915336986383
2477.0,0.35770881854494413
2478.0,0.3672767916421096
2479.0,0.36202498694260915
2480.0,0.36138528073827425
2481.0,0.36023435370127355
2482.0,0.36076010124882063
2483.0,0.3564399252136548
2484.0,0.3575042863090833
2485.0,0.3572945929070313
2486.0,0.36023491735259694
2487.0,0.3488020763794581
2488.0,0.3555026044845581
2489.0,0.3573759303788344
2490.0,0.3493241983354092
2491.0,0.35316963160038
2492.0,0.3485542969902357
2493.0,0.34746479524175317
2494.0,0.3506379332840443
2495.0,0.35202667430043216
2496.0,0.35486175584793095
2497.0,0.3382917804718018
2498.0,0.34868508081634836
2499.0,0.35223507417738437
2500.0,0.3443996048072973
2501.0,0.3461245072086652
2502.0,0.3435071387290954
2503.0,0.3503406500120958
2504.0,0.3392322572966417
2505.0,0.34949460723002757
2506.0,0.33266177332401276
2507.0,0.35568042822678886
2508.0,0.34262888545791315
2509.0,0.33979192849993706
2510.0,0.33732015578945473
2511.0,0.3486487684200208
2512.0,0.3386828148066998
2513.0,0.3333920773069064
2514.0,0.3281377536952495
2515.0,0.3314644332329432
2516.0,0.3305364979108175
2517.0,0.32292318642636136
2518.0,0.32252835127711293
2519.0,0.3400953190575043
2520.0,0.3255339472591878
2521.0,0.32560091076294584
2522.0,0.3194335313836733
2523.0,0.3209746672784289
2524.0,0.3243537165919939
2525.0,0.31864380695422484
2526.0,0.33079593924681344
2527.0,0.32159349727133907
2528.0,0.3281069930593173
2529.0,0.3232715978225072
2530.0,0.3242747484544913
2531.0,0.32136216925084593
2532.0,0.3234641968011856
2533.0,0.3135828280647596
2534.0,0.3324283153265714
2535.0,0.322450908690691
2536.0,0.3246730469167233
2537.0,0.31639787354568644
2538.0,0.3173280012756586
2539.0,0.3101364228328069
2540.0,0.3065554072409868
2541.0,0.32611906302968663
2542.0,0.31910599758724373
2543.0,0.31812716609736286
2544.0,0.31806748478611313
2545.0,0.3113035059273243
2546.0,0.30104262454311054
2547.0,0.30085481173296774
2548.0,0.3024607679098844
2549.0,0.3105269059141477
2550.0,0.3023171410858631
2551.0,0.30129897190133725
2552.0,0.2961478352596362
2553.0,0.3095061740328868
2554.0,0.29862660367786886
2555.0,0.29948932227492325
2556.0,0.29839647980531053
2557.0,0.3121304822464784
2558.0,0.3016138473898173
2559.0,0.3045151591574153
2560.0,0.29722368058562276
2561.0,0.2981736896038055
2562.0,0.3022057107885679
2563.0,0.2987822056561708
2564.0,0.2995662688215574
2565.0,0.29357849949846665
2566.0,0.29615868992110095
2567.0,0.2920975454847018
2568.0,0.28605181904137134
2569.0,0.2732797442376613
2570.0,0.2927581364810467
2571.0,0.2791422543873389
2572.0,0.29188011888662974
2573.0,0.2841358237117529
2574.0,0.28117046687006947
2575.0,0.2855557268957297
2576.0,0.28228306649625307
2577.0,0.2833763643254837
2578.0,0.2767193408310414
2579.0,0.269011092081666
2580.0,0.28202931161224837
2581.0,0.2835887636244297
2582.0,0.27943385027348994
2583.0,0.28992643142739927
2584.0,0.2626117633730173
2585.0,0.28728612189988295
2586.0,0.27949363893767204
2587.0,0.27204177632431187
2588.0,0.26588178271055224
2589.0,0.2835904580553373
2590.0,0.26442842024564744
2591.0,0.2783464372555415
2592.0,0.2770095166563988
2593.0,0.27165506379803017
2594.0,0.2646121282403668
2595.0,0.2630804520001014
2596.0,0.2662911101380984
2597.0,0.27171738191445666
2598.0,0.2826663892045617
2599.0,0.2633867596015334
2600.0,0.2752341434806585
2601.0,0.27448998047411444
2602.0,0.2613689792081714
2603.0,0.2698332786088189
2604.0,0.2703920494715373
2605.0,0.2655509091342489
2606.0,0.260959861425062
2607.0,0.2557870187312365
2608.0,0.2560398143157363
2609.0,0.26411239704986417
2610.0,0.24085293556501472
2611.0,0.24904655456046262
2612.0,0.2551955937296152
2613.0,0.2555536516706149
2614.0,0.2550182497377197
2615.0,0.2516175237223506
2616.0,0.2614950107087692
2617.0,0.25632196525981027
2618.0,0.24463880687703687
2619.0,0.2549554342776537
2620.0,0.24956499855220318
2621.0,0.24739333012203377
2622.0,0.2391056286121408
2623.0,0.2455863814552625
2624.0,0.25283554593970375
2625.0,0.24958951342975103
2626.0,0.2477012039000789
2627.0,0.24915958424657583
2628.0,0.23085029125461975
2629.0,0.26056228910386564
2630.0,0.2413928494652112
2631.0,0.24453259426603716
2632.0,0.244480565212667
2633.0,0.2459044538686673
2634.0,0.23227254684766133
2635.0,0.2288056584795316
2636.0,0.24432237604012097
2637.0,0.23121862589816253
2638.0,0.23230645332733788
2639.0,0.24507519111285606
2640.0,0.23188179536908862
2641.0,0.22154190284510458
2642.0,0.23921643491834402
2643.0,0.24777039511998492
2644.0,0.22797074628124636
2645.0,0.2369904596805572
2646.0,0.2282105242634813
2647.0,0.2367354212875168
2648.0,0.22106938320274153
2649.0,0.21641519874334336
2650.0,0.23382250019411246
2651.0,0.21375050951292116
2652.0,0.21446998608857393
2653.0,0.21729453452179828
2654.0,0.2284237534838418
2655.0,0.2305695346320669
2656.0,0.2147098399524887
2657.0,0.21934142171467344
2658.0,0.217195534426719
2659.0,0.21744949769477048
2660.0,0.22278649045030277
2661.0,0.22234621837486826
2662.0,0.20510294541219867
2663.0,0.2188291161110004
2664.0,0.21451452922821046
2665.0,0.22111331168313822
2666.0,0.2267014518106977
2667.0,0.2147706278661887
2668.0,0.20626161204775173
2669.0,0.2113227182514966
2670.0,0.2103865112811327
2671.0,0.19729395410418513
2672.0,0.20941013441359005
2673.0,0.21097427762299778
2674.0,0.1990192075657348
2675.0,0.19713274123395483
2676.0,0.21355648653457562
2677.0,0.2011586251060168
2678.0,0.20687254637728136
2679.0,0.21213812232762577
2680.0,0.20373180684323114
2681.0,0.2103181641288102
2682.0,0.19463519644861424
2683.0,0.1963066735044122
2684.0,0.20076967647795874
2685.0,0.19089237250636024
2686.0,0.19331924627721309
2687.0,0.20052754917492469
2688.0,0.19279128679136434
2689.0,0.2035092745907605
2690.0,0.19514228076860307
2691.0,0.19211593481029074
2692.0,0.1857322695478797
2693.0,0.193457951772958
2694.0,0.18723205360894402
2695.0,0.19002821635082365
2696.0,0.1913676820981006
2697.0,0.18793981967121362
2698.0,0.1965907855381568
2699.0,0.18511377396062015
2700.0,0.19190226481171946
2701.0,0.19103549755488833
2702.0,0.18731252595161396
2703.0,0.1771238116025925
2704.0,0.17982781568045417
2705.0,0.1959089094226559
2706.0,0.19211017916103204
2707.0,0.17990231340999405
2708.0,0.17149815473208826
2709.0,0.1868256728897492
2710.0,0.16743775607707598
2711.0,0.17550989962741737
2712.0,0.19107930146033567
2713.0,0.17956119293595352
2714.0,0.17413155101984737
2715.0,0.17293471052621803
2716.0,0.1704751649722457
2717.0,0.18337335919464628
2718.0,0.1718676140451183
2719.0,0.1783076731537779
2720.0,0.17263806549335517
2721.0,0.16478910928592086
2722.0,0.17796278002982335
2723.0,0.1696867321357131
2724.0,0.17778729496275383
2725.0,0.18906775381198773
2726.0,0.16535133016854522
2727.0,0.16072959948206944
2728.0,0.17234677103223897
2729.0,0.1638738945052028
2730.0,0.17064514374732973
2731.0,0.16619164509077866
2732.0,0.16267670252857108
2733.0,0.17472639361210165
2734.0,0.17497568693694968
2735.0,0.1580453388094902
2736.0,0.16082325348382195
2737.0,0.16840134745960433
2738.0,0.17004668881495796
2739.0,0.1668803893874089
2740.0,0.15968123659429453
2741.0,0.16050968232378363
2742.0,0.15849902811832725
2743.0,0.1682087653608372
2744.0,0.15917465026987096
2745.0,0.1553274643998593
2746.0,0.18167139204094804
2747.0,0.16706311664854487
2748.0,0.15455039435625076
2749.0,0.15873975385104616
2750.0,0.1537112582232803
2751.0,0.16066240857044856
2752.0,0.1706259712753817
2753.0,0.16602583920552086
2754.0,0.15370028110903997
2755.0,0.1616890617661799
2756.0,0.14788890879725416
2757.0,0.15696690071684619
2758.0,0.16056940581152837
2759.0,0.1431306843434771
2760.0,0.15825224285200237
2761.0,0.14504232592632374
2762.0,0.15342373698949813
2763.0,0.16234317461649575
2764.0,0.13820690438648064
2765.0,0.16584452047695716
2766.0,0.13093698241127036
2767.0,0.14533354907172422
2768.0,0.13808471122616903
2769.0,0.1453059437988947
2770.0,0.1413100687544793
2771.0,0.13740012962774684
2772.0,0.15268300908152013
2773.0,0.1478641436509788
2774.0,0.14580418174092968
2775.0,0.14141480307839813
2776.0,0.15194781594350934
2777.0,0.14765351618609082
2778.0,0.14790269730115932
2779.0,0.14023273746203632
2780.0,0.14167783226569494
2781.0,0.1401001651690652
2782.0,0.14371692210932574
2783.0,0.14127807458552222
2784.0,0.1422124511497095
2785.0,0.1303647276110326
2786.0,0.13818955091076593
2787.0,0.13354008365174133
2788.0,0.12520977811391157
2789.0,0.1404559400541087
2790.0,0.13043534242889535
2791.0,0.13738031328842043
2792.0,0.14122976034739987
2793.0,0.13138597830633322
2794.0,0.12929302213278906
2795.0,0.13411006652191282
2796.0,0.1263113224580884
2797.0,0.1330619436868777
2798.0,0.12467086732946338
2799.0,0.13430296118929982
2800.0,0.1370838517153946
2801.0,0.13349966833554208
2802.0,0.13941726176751157
2803.0,0.129926299193874
2804.0,0.1153382162793229
2805.0,0.13170557018431525
2806.0,0.126906638915961
2807.0,0.13653119080203274
2808.0,0.13125051252326617
2809.0,0.12635760277789085
2810.0,0.13073495926940815
2811.0,0.12068034327899417
2812.0,0.11607786503046132
2813.0,0.1133629478480046
2814.0,0.12192384516478827
2815.0,0.12653649049811067
2816.0,0.13776532321578516
2817.0,0.11180433316994459
2818.0,0.11610052447921286
2819.0,0.11860272940620781
2820.0,0.11554691234262039
2821.0,0.11921229187274973
2822.0,0.11141216788596164
2823.0,0.11119444879175473
2824.0,0.10935495916102082
2825.0,0.11515408955669652
2826.0,0.12511691200810796
2827.0,0.0941524031261603
2828.0,0.1204648464101677
2829.0,0.11082254993760338
2830.0,0.10810778546395401
2831.0,0.1193000963286807
2832.0,0.11666624316293746
2833.0,0.1225047847672055
2834.0,0.10351724725946164
2835.0,0.11266456316566716
2836.0,0.1159072472905585
2837.0,0.10649282730898509
2838.0,0.11048378439697748
2839.0,0.11356558705586943
2840.0,0.11943325569418568
2841.0,0.11970860879061122
2842.0,0.11817193185926105
2843.0,0.10688720423448832
2844.0,0.10809440895806377
2845.0,0.10226666203723289
2846.0,0.11495055607636458
2847.0,0.09840505566991246
2848.0,0.11106782895388705
2849.0,0.10428784172811234
2850.0,0.10987908790726215
2851.0,0.10267168196383865
2852.0,0.11269113926480835
2853.0,0.11219991179408195
2854.0,0.11046365632272015
2855.0,0.10677268091790999
2856.0,0.10442236564913764
2857.0,0.09565883499927198
2858.0,0.11239073658362031
2859.0,0.0968149328395569
2860.0,0.096380572866338
2861.0,0.10464304391069647
2862.0,0.10748591427148009
2863.0,0.11021238444931807
2864.0,0.10038582489049684
2865.0,0.11605156707911131
2866.0,0.10447834873731092
2867.0,0.10898962932887175
2868.0,0.10578814393778642
2869.0,0.09616626973977933
2870.0,0.0941016891504017
2871.0,0.09347872368510192
2872.0,0.10490450796391815
2873.0,0.10422812847498185
2874.0,0.09367546632753994
2875.0,0.11178302472177894
2876.0,0.08397166124125943
2877.0,0.10008924514621807
2878.0,0.10531004236615264
2879.0,0.08995257144467905
2880.0,0.08052631180069876
2881.0,0.08812580240145325
2882.0,0.09346536667179317
2883.0,0.09585677886373985
2884.0,0.08697930804220959
2885.0,0.09441613305173813
2886.0,0.08580504796824728
2887.0,0.09162473315683502
2888.0,0.10228802743709337
2889.0,0.09329488079199412
2890.0,0.09191986108090107
2891.0,0.08356757851639607
2892.0,0.08314234452756743
2893.0,0.10449726265164404
2894.0,0.09273595852746319
2895.0,0.09956489200765888
2896.0,0.08329604677444634
2897.0,0.09213642083186036
2898.0,0.0746716779153794
2899.0,0.08505679545256618
2900.0,0.08572613027427967
2901.0,0.08374566991875569
2902.0,0.08737787186870509
2903.0,0.07729977479821537
2904.0,0.0854720820466367
2905.0,0.0852335691084154
2906.0,0.0873869959579315
2907.0,0.09103731221628064
2908.0,0.09103870982537045
2909.0,0.0848275506499534
2910.0,0.09228105135944982
2911.0,0.08308360921180186
2912.0,0.0929913662832696
2913.0,0.08877359175294015
2914.0,0.08502232049054388
2915.0,0.08880344891889641
2916.0,0.0828012331931386
2917.0,0.08144678783292573
2918.0,0.0962183855009886
2919.0,0.08245587742057008
2920.0,0.07459171780606266
2921.0,0.0771550894807248
2922.0,0.07624898810087082
2923.0,0.07564287177104657
2924.0,0.08986286151692426
2925.0,0.08302425981592387
2926.0,0.08068979460055319
2927.0,0.07770700932460993
2928.0,0.07480195338830041
2929.0,0.07976986673939973
2930.0,0.07414930211263708
2931.0,0.07266464833177937
2932.0,0.0876931108031422
2933.0,0.08860125767889743
2934.0,0.07408512635311733
2935.0,0.07083810113354896
2936.0,0.07293107972340658
2937.0,0.08350165480716774
2938.0,0.07813437626495336
2939.0,0.07778080813439253
2940.0,0.07752928717189933
2941.0,0.07178898177066972
2942.0,0.07824188413571877
2943.0,0.08710650385811458
2944.0,0.07922673850529827
2945.0,0.07589002613455524
2946.0,0.08011926052183845
2947.0,0.07387788344923563
2948.0,0.07079110242115955
2949.0,0.06475697300489991
2950.0,0.07678030858926166
2951.0,0.07477687234220017
2952.0,0.07167328664190913
2953.0,0.07159682969163017
2954.0,0.07547400410993337
2955.0,0.0694094525820304
2956.0,0.07038168468753186
2957.0,0.0734923640419341
2958.0,0.08786802361880353
2959.0,0.06755807522360313
2960.0,0.07506886412148984
2961.0,0.06828937803860753
2962.0,0.07240794863898191
2963.0,0.0639308748516099
2964.0,0.05683619706115375
2965.0,0.07253696913900785
2966.0,0.07636732115549967
2967.0,0.06640102331798213
2968.0,0.07921074311194631
2969.0,0.06823494821173759
2970.0,0.07382184795468735
2971.0,0.06541526170715224
2972.0,0.06664848527467498
2973.0,0.07019108657286657
2974.0,0.06845912345168957
2975.0,0.06296887371250583
2976.0,0.06451229508100853
2977.0,0.05903719264330962
2978.0,0.07866732441102309
2979.0,0.06421496077072031
2980.0,0.06357321861364956
2981.0,0.07329954327573068
2982.0,0.06748460225667806
2983.0,0.0650697554909857
2984.0,0.06862191137178647
2985.0,0.06646245268798279
2986.0,0.07356843904371878
2987.0,0.07490661463013386
2988.0,0.07699271418439457
2989.0,0.06450002436801634
2990.0,0.06371191783819813
2991.0,0.06332050902171371
2992.0,0.05369165941642132
2993.0,0.06221577771008014
2994.0,0.06528365638122098
2995.0,0.06559372910201394
2996.0,0.06357668069416346
2997.0,0.06655225202747776
2998.0,0.06581537239078898
2999.0,0.06424762223674528
3000.0,0.06578203122117944


==> figures/data/fit_overview_m2.csv <==
energy,acceptance
1500.0,0.22066253819198664
1501.0,0.5769502423927189
1502.0,0.6549221232806642
1503.0,0.08065924962009194
1504.0,0.5300858782778183
1505.0,0.5502569809754689
1506.0,0.5233567517797152
1507.0,0.6668994033336638
1508.0,0.6150692656983932
1509.0,0.27048450347858793
1510.0,0.3295951122345869
1511.0,0.4905014546420425
1512.0,0.2586481655274207
1513.0,0.3181357790480058
1514.0,0.4190495301087697
1515.0,0.4380234995186328
1516.0,0.47112334185838695
1517.0,0.46761774821579455
1518.0,0.12835598399164155
1519.0,0.045995217758467564
1520.0,0.15662039085894747
1521.0,0.23846052326510356
1522.0,0.22479443295901488
1523.0,0.14957948500439913
1524.0,0.34280433970689766
1525.0,0.46890322377781074
1526.0,0.5726227420121431
1527.0,0.5957886980324983
1528.0,0.7671588588903347
1529.0,0.7709010281356362
1530.0,0.8363867378681897
1531.0,0.9394219739834466
1532.0,0.801797907670339
1533.0,0.6810595883180698
1534.0,0.7361568713188172
1535.0,0.7825481388966242
1536.0,0.7063430755933126
1537.0,0.7359318350851537
1538.0,0.872327888170878
1539.0,0.8955264377991359
1540.0,0.4967742116718242
1541.0,0.1329875619725014
1542.0,0.5546323482133447
1543.0,0.7330591520667076
1544.0,0.5355986202160518
1545.0,0.5129675481667122
1546.0,0.5278117655018965
1547.0,0.5497490396797656
1548.0,0.5754452784260115
1549.0,0.6187184445361296
1550.0,0.4568733442882076
1551.0,0.021953466354030147
1552.0,0.43527601055800913
1553.0,0.591150168389082
1554.0,0.3982195578428606
1555.0,0.18917937352973968
1556.0,0.13251890706907335
1557.0,0.104235045350777
1558.0,0.03254752568805156
1559.0,0.015851226632016494
1560.0,0.08022217352731484
1561.0,0.4250349319130182
1562.0,0.5242774946888288
1563.0,0.38724372754991054
1564.0,0.39727752653757725
1565.0,0.2488649096017083
1566.0,0.2614242932423949
1567.0,0.7477199177742005
1568.0,0.8452580684820811
1569.0,0.8588595184485118
1570.0,0.8783467741807301
1571.0,0.8401135461628436
1572.0,0.7733993587295215
1573.0,0.577176091949145
1574.0,0.13103681090082198
1575.0,0.12844645408323654
1576.0,0.3467871337682009
1577.0,0.6387208525538445
1578.0,0.6641062791037063
1579.0,0.617148034075896
1580.0,0.6257486899097761
1581.0,0.4998724458863338
1582.0,0.5979667695363363
1583.0,0.575678138991197
1584.0,0.5996284750103951
1585.0,0.6140166153907777
1586.0,0.5272705411513646
1587.0,0.7024249248305955
1588.0,0.874098746140798
1589.0,0.8679972563385964
1590.0,0.70019767874976
1591.0,0.8202638401836158
1592.0,0.8578603496154148
1593.0,0.8289717346628507
1594.0,0.41691755192664764
1595.0,0.32484665013353037
1596.0,0.4166965336004893
1597.0,0.43951781033476195
1598.0,0.43857330301900693
1599.0,0.33486155627171194
1600.0,0.3376403742780288
1601.0,0.3627550618201494
1602.0,0.26677846601232885
1603.0,0.23995833694934846
1604.0,0.32590663442636525
1605.0,0.7085613729854424
1606.0,0.9417180304924647
1607.0,0.8328028363386789
1608.0,0.5822259838680427
1609.0,0.6202240365048249
1610.0,0.6614830130239328
1611.0,0.7560775632858275
1612.0,0.8103258522053559
1613.0,0.7424761646191279
1614.0,0.43005556608612333
1615.0,0.424774182257553
1616.0,0.4942784514327843
1617.0,0.5413928121229012
1618.0,0.5241576560537021
1619.0,0.3430361744264762
1620.0,0.24500649494553606
1621.0,0.33534105981638035
1622.0,0.5132012209991613
1623.0,0.28387497721612454
1624.0,0.29508274952073893
1625.0,0.389892947802941
1626.0,0.4904502160847188
1627.0,0.4850821546921506
1628.0,0.19565447716168516
1629.0,0.03357987985241925
1630.0,0.05487632448626695
1631.0,0.23093686879682354
1632.0,0.300488560774674
1633.0,0.3465227007465437
1634.0,0.1633783443706731
1635.0,0.009149175894681017
1636.0,0.18892301600275097
1637.0,0.7826475675006708
1638.0,0.8429731616377832
1639.0,0.9477805580298105
1640.0,0.9693980821768443
1641.0,0.26944829670943243
1642.0,0.016775442843673452
1643.0,0.3804464990653505
1644.0,0.8021784808238347
1645.0,0.5647733145157496
1646.0,0.4059680430836355
1647.0,0.32670523738861085
1648.0,0.33447224042316276
1649.0,0.49548879532391826
1650.0,0.37800140900467527
1651.0,0.009252554853759004
1652.0,0.008025743633280626
1653.0,0.5542406940255314
1654.0,0.95114056434234
1655.0,0.9694913305441539
1656.0,0.9360965922673543
1657.0,0.9076690343916417
1658.0,0.9209053668181103
1659.0,0.8573873542149862
1660.0,0.7771146565675734
1661.0,0.5482100786268711
1662.0,0.3182593816195925
1663.0,0.657155883188049
1664.0,0.7175418483018875
1665.0,0.6412493551969528
1666.0,0.7401999979019166
1667.0,0.6596040236651898
1668.0,0.1916715304254609
1669.0,0.09755198344505062
1670.0,0.7866078952749569
1671.0,0.5640128737638394
1672.0,0.31926044593254727
1673.0,0.24393674802531798
1674.0,0.13684399379983855
1675.0,0.48075610645053296
1676.0,0.7184362069070339
1677.0,0.709777004311482
1678.0,0.7433581505815189
1679.0,0.6649584110627572
1680.0,0.739597125860552
1681.0,0.13628251629019725
1682.0,0.28889917674777094
1683.0,0.8544104303916296
1684.0,0.9242621481021244
1685.0,0.8328523084322611
1686.0,0.7238254027962685
1687.0,0.48908046622077617
1688.0,0.6328726627329985
1689.0,0.8460551528930663
1690.0,0.48951021453862387
1691.0,0.0029225895181330653
1692.0,0.4295661434931681
1693.0,0.817820932696263
1694.0,0.740656311406458
1695.0,0.043253098807940545
1696.0,0.012556664070438045
1697.0,0.07315981587208323
1698.0,0.2625465864709197
1699.0,0.2991856352424754
1700.0,0.1295701294641282
1701.0,0.06300390227192838
1702.0,0.0791959694633794
1703.0,0.34061549297347665
1704.0,0.6031106230517228
1705.0,0.7166518512964247
1706.0,0.08863685151492247
1707.0,0.09497223031992595
1708.0,0.14169187368555744
1709.0,0.8371861367474001
1710.0,0.7048679356748858
1711.0,0.5526979674647251
1712.0,0.4327087088202437
1713.0,0.16393085738296523
1714.0,0.15105529003188792
1715.0,0.6747533524924268
1716.0,0.4120225300739208
1717.0,0.32579276968787113
1718.0,0.4960905069410801
1719.0,0.7094421375443538
1720.0,0.46069831349452334
1721.0,0.3538127823993564
1722.0,0.31079584917177755
1723.0,0.1415569214686596
1724.0,0.05393610820338168
1725.0,0.1673250569840893
1726.0,0.6650385127166907
1727.0,0.6923365325133005
1728.0,0.5019122802844892
1729.0,0.22028232702803022
1730.0,0.3964917327885827
1731.0,0.40772652839124207
1732.0,0.13809144893403089
1733.0,0.03942124935788139
1734.0,0.025614013339663913
1735.0,0.26005483252679307
1736.0,0.40054226280748845
1737.0,0.5283671587705613
1738.0,0.5798369958301385
1739.0,0.5202516431411108
1740.0,0.5542331611961125
1741.0,0.35664920728343236
1742.0,0.366643507445852
1743.0,0.7286608831286431
1744.0,0.9386080751419067
1745.0,0.657059517249465
1746.0,0.2262763999265929
1747.0,0.6002368979156018
1748.0,0.7908140480120976
1749.0,0.9112264009714126
1750.0,0.9061602051655452
1751.0,0.877399298051993
1752.0,0.8117024848957857
1753.0,0.8025364689429603
1754.0,0.6966947417457899
1755.0,0.5122933208296696
1756.0,0.4176958984086911
1757.0,0.46814580545822776
1758.0,0.5992699578305084
1759.0,0.7040317823489507
1760.0,0.28745856855312985
1761.0,0.12374018932537485
1762.0,0.22796661676621688
1763.0,0.6273429690698782
1764.0,0.5672660160164038
1765.0,0.38276183377082157
1766.0,0.3778182983870308
1767.0,0.5739335808952649
1768.0,0.6629010209242504
1769.0,0.07659659944631857
1770.0,0.693739411542813
1771.0,0.919188153584798
1772.0,0.8379132963915664
1773.0,0.10238041653406495
1774.0,0.3921839071027935
1775.0,0.8796720088720322
1776.0,0.871852478782336
1777.0,0.3793909979594561
1778.0,0.11209620732806798
1779.0,0.4872845909781754
1780.0,0.8275044603347778
1781.0,0.7204991876358787
1782.0,0.07537825188445883
1783.0,0.029285113271249507
1784.0,0.2682106660654147
1785.0,0.7016856660048166
1786.0,0.7192651152014732
1787.0,0.704431492904822
1788.0,0.6961917140881221
1789.0,0.8499676089485487
1790.0,0.8991007834275564
1791.0,0.851921238263448
1792.0,0.8673846116662025
1793.0,0.9447634347677232
1794.0,0.9194076306422553
1795.0,0.879996745189031
1796.0,0.8894820228219033
1797.0,0.6612449918091298
1798.0,0.04575712462288842
1799.0,0.06199080965813605
1800.0,0.29540175023442133
1801.0,0.14606755180834097
1802.0,0.3429852082293073
1803.0,0.7590838865737121
1804.0,0.6258626706997553
1805.0,0.5210164501741529
1806.0,0.6439712793380022
1807.0,0.7645976627071698
1808.0,0.4432995854420588
1809.0,0.4967985392411551
1810.0,0.7310034015576047
1811.0,0.8455195860465367
1812.0,0.8217751453618208
1813.0,0.6724347145954769
1814.0,0.5574554991424084
1815.0,0.6533762375215689
1816.0,0.6944387234052023
1817.0,0.5436549023389816
1818.0,0.503433714379867
1819.0,0.49230713803072773
1820.0,0.5335133354266485
1821.0,0.43854681582748894
1822.0,0.32120816311426464
1823.0,0.6894405290186404
1824.0,0.360276907314236
1825.0,0.44301363147298495
1826.0,0.6331308949937422
1827.0,0.5541014127532641
1828.0,0.5809731612205505
1829.0,0.6200999926527341
1830.0,0.575188807964325
1831.0,0.5794195457498234
1832.0,0.543941802556316
1833.0,0.47455586229761443
1834.0,0.5029344392816226
1835.0,0.5165052178700765
1836.0,0.532256412466367
1837.0,0.2782166442510982
1838.0,0.17583968593761767
1839.0,0.24068535600416363
1840.0,0.2796008682325482
1841.0,0.1964249259248997
1842.0,0.25184014410983463
1843.0,0.5335965115725995
1844.0,0.6306177257498106
1845.0,0.8642337274154027
1846.0,0.8121080234249433
1847.0,0.4247440187533697
1848.0,0.14483842845012745
1849.0,0.2764826430330674
1850.0,0.33468676015237975
1851.0,0.39969419582933186
1852.0,0.560685331573089
1853.0,0.5085520401000977
1854.0,0.7839043756524723
1855.0,0.9280923615296682
1856.0,0.9070614551703134
1857.0,0.5654761074980099
1858.0,0.2353780997122327
1859.0,0.47368892592191697
1860.0,0.6844829621712366
1861.0,0.2734616947375277
1862.0,0.03342138682168055
1863.0,0.1095554634623677
1864.0,0.22955745274018655
1865.0,0.5879712642629942
1866.0,0.5687608228723208
1867.0,0.4526981521099806
1868.0,0.42773507774869596
1869.0,0.3451640924314658
1870.0,0.15847192297280707
1871.0,0.3307579067122812
1872.0,0.7349202569872141
1873.0,0.7946469182173411
1874.0,0.6286066576987505
1875.0,0.33390232526759306
1876.0,0.25604732925766926
1877.0,0.09485118457846692
1878.0,0.5240588908692201
1879.0,0.6358669635852178
1880.0,0.42049012947330877
1881.0,0.11326774563904231
1882.0,0.2393800419822025
1883.0,0.8619008301297825
1884.0,0.8514305718342463
1885.0,0.4916426778510214
1886.0,0.20818393803263704
1887.0,0.3110351410818597
1888.0,0.37585792307121063
1889.0,0.6898812030156453
1890.0,0.9230651655793191
1891.0,0.8932133800784747
1892.0,0.3452740597041557
1893.0,0.37190674511591587
1894.0,0.36294019780059655
1895.0,0.5441856556981802
1896.0,0.5595663037101427
1897.0,0.42567177480955926
1898.0,0.37281547739108406
1899.0,0.5605558818876744
1900.0,0.8323728965520859
1901.0,0.8702994637091953
1902.0,0.7420663114289443
1903.0,0.5141172132492066
1904.0,0.5234298642079036
1905.0,0.6768913499812287
1906.0,0.6269163964986801
1907.0,0.6724980911711852
1908.0,0.8057867352565129
1909.0,0.7322847301761309
1910.0,0.5849123393595218
1911.0,0.4507814270357291
1912.0,0.49613713596264525
1913.0,0.548790274689595
1914.0,0.670101017559568
1915.0,0.5497842746824025
1916.0,0.18033554588835735
1917.0,0.22740031300174693
1918.0,0.28242539054714144
1919.0,0.3763568281133969
1920.0,0.22787784161356586
1921.0,0.15944022660205762
1922.0,0.14957344667737685
1923.0,0.5082207042574882
1924.0,0.7218160160978634
1925.0,0.11253586732337134
1926.0,0.35273030836383495
1927.0,0.33899370801448825
1928.0,0.44352681354681645
1929.0,0.5305178766449292
1930.0,0.3171067929510027
1931.0,0.3735481473729015
1932.0,0.5757017702857653
1933.0,0.48131382006779316
1934.0,0.05375502396287629
1935.0,0.5341328272650329
1936.0,0.6479461971422036
1937.0,0.4909528861741225
1938.0,0.4401204200983047
1939.0,0.44008836680650704
1940.0,0.5551107652088006
1941.0,0.557852520029371
1942.0,0.43945054079095525
1943.0,0.6084397574464481
1944.0,0.8197891584237417
1945.0,0.8506307423114777
1946.0,0.909624749481678
1947.0,0.9328278201421102
1948.0,0.7068756536766886
1949.0,0.25806654045513516
1950.0,0.5242834771235745
1951.0,0.6217505032376697
1952.0,0.8985890153646471
1953.0,0.9592137705286344
1954.0,0.26317107740476847
1955.0,0.009381118487026725
1956.0,0.7909060884192587
1957.0,0.7243621695637703
1958.0,0.5145414396431297
1959.0,0.11368567307987054
1960.0,0.7909225332140922
1961.0,0.6305007673054933
1962.0,0.5608986406177282
1963.0,0.5131974374204874
1964.0,0.19591166379407268
1965.0,0.5599061689513425
1966.0,0.8084792676270007
1967.0,0.9726401274204255
1968.0,0.9093715842962266
1969.0,0.2734085747799448
1970.0,0.06848847211149717
1971.0,0.0824535780600175
1972.0,0.41905037005369855
1973.0,0.600512048450609
1974.0,0.5358593699336053
1975.0,0.3441211975651483
1976.0,0.2878692994862795
1977.0,0.30543147845317925
1978.0,0.20081988909405965
1979.0,0.3944694137461484
1980.0,0.6120962389061848
1981.0,0.1644330651766116
1982.0,0.11702472207338721
1983.0,0.5535788183907667
1984.0,0.6321514337062836
1985.0,0.4150601073689759
1986.0,0.2628962570925553
1987.0,0.1751070526884481
1988.0,0.1924527654616783
1989.0,0.3587491540064414
1990.0,0.2839890680486958
1991.0,0.14593023150383186
1992.0,0.5109057741264502
1993.0,0.6982752153227727
1994.0,0.5655740532875061
1995.0,0.5738483679195245
1996.0,0.36128859767069416
1997.0,0.2596802074823063
1998.0,0.23219077703977628
1999.0,0.2967431574637691
2000.0,0.24503539887412137
2001.0,0.387967329852283
2002.0,0.7833261060714721
2003.0,0.2478796618217505
2004.0,0.018655900865775548
2005.0,0.45899100213373706
2006.0,0.8184194342295328
2007.0,0.6932662616868814
2008.0,0.35698723270930355
2009.0,0.35908195957463857
2010.0,0.7205945419569809
2011.0,0.5521782964418332
2012.0,0.6498036403457323
2013.0,0.6218789602294564
2014.0,0.35668285273263844
2015.0,0.3247828045884768
2016.0,0.30295682852466904
2017.0,0.24086661013650393
2018.0,0.5841870410740375
2019.0,0.8823318989494194
2020.0,0.6604661942745249
2021.0,0.339845595210907
2022.0,0.31743712503412946
2023.0,0.04653220538757887
2024.0,0.16708321436587723
2025.0,0.2627183639812125
2026.0,0.14614407125080106
2027.0,0.01796045227263191
2028.0,0.1323401510263502
2029.0,0.9318733133673668
2030.0,0.8565667725205421
2031.0,0.6285147151152292
2032.0,0.6473163109620413
2033.0,0.4220998889456193
2034.0,0.44087253450353936
2035.0,0.5904404501318932
2036.0,0.5756553859015305
2037.0,0.35692195380727454
2038.0,0.4391836685488622
2039.0,0.5711580512324969
2040.0,0.679709162056446
2041.0,0.45036801434184115
2042.0,0.5814823068728051
2043.0,0.6475409912566344
2044.0,0.40864088656634917
2045.0,0.035540701199686414
2046.0,0.010430755104442769
2047.0,0.11586188676602631
2048.0,0.7437014205952485
2049.0,0.7874795250495277
2050.0,0.7249338912765187
2051.0,0.6375282593071461
2052.0,0.4656553151508171
2053.0,0.6443847908576329
2054.0,0.47688395754496254
2055.0,0.47071380403389523
2056.0,0.7812069452404976
2057.0,0.7108694219787915
2058.0,0.0758809210358304
2059.0,0.04603172069120409
2060.0,0.071236775221924
2061.0,0.2672041278953354
2062.0,0.44699778274695084
2063.0,0.6319886361757915
2064.0,0.46452275357892114
2065.0,0.440953752125303
2066.0,0.6196261620918909
2067.0,0.41974159859369203
2068.0,0.4197277111758788
2069.0,0.4604283809562524
2070.0,0.6664951935013136
2071.0,0.782035293161869
2072.0,0.7621834172010421
2073.0,0.46087941959997014
2074.0,0.5530686840564013
2075.0,0.8526441512505215
2076.0,0.5343546507159869
2077.0,0.2854984642118215
2078.0,0.23884850038836394
2079.0,0.560531764725844
2080.0,0.6328491364431877
2081.0,0.14295370071251698
2082.0,0.013441241858010017
2083.0,0.0603768674425822
2084.0,0.269061971505483
2085.0,0.2825024627678407
2086.0,0.6352626016015809
2087.0,0.47739321786413597
2088.0,0.06674962798130192
2089.0,0.07131343009282852
2090.0,0.2728910805376557
2091.0,0.23618094563065095
2092.0,0.5900798720568418
2093.0,0.6924770639538765
2094.0,0.6641168477113047
2095.0,0.16179909406576187
2096.0,0.02341422066848361
2097.0,0.016107845717766092
2098.0,0.05760810132677579
2099.0,0.7156598651111127
2100.0,0.8142090990344683
2101.0,0.3917910486658414
2102.0,0.1253633059261677
2103.0,0.08684260698485498
2104.0,0.0799273165895429
2105.0,0.17467076512022564
2106.0,0.364267259111007
2107.0,0.44410130673646925
2108.0,0.3912293512200316
2109.0,0.33758123053393013
2110.0,0.35941608156884713
2111.0,0.21552715947525578
2112.0,0.32849624154965085
2113.0,0.4446190105428298
2114.0,0.3776050310879946
2115.0,0.5649269637564818
2116.0,0.4461424262473981
2117.0,0.26326464846357706
2118.0,0.587903388639291
2119.0,0.4873525257060925
2120.0,0.5063244921267033
2121.0,0.4665105352078875
2122.0,0.5215587981641293
2123.0,0.5984097616076469
2124.0,0.29096912940870967
2125.0,0.3816994185596705
2126.0,0.5647893564403056
2127.0,0.6865058513879777
2128.0,0.5377042391945919
2129.0,0.3585636706774433
2130.0,0.36938513117283583
2131.0,0.43924650935331977
2132.0,0.45744284403324137
2133.0,0.31937493636707465
2134.0,0.3028477509568135
2135.0,0.5231255638599396
2136.0,0.62870051026841
2137.0,0.5171710332085688
2138.0,0.36484353511035444
2139.0,0.3801427893141906
2140.0,0.3460172984798749
2141.0,0.2947519111186266
2142.0,0.21669334946076071
2143.0,0.24274934506292145
2144.0,0.27848970565696557
2145.0,0.381815749630332
2146.0,0.581439256221056
2147.0,0.6938892997503281
2148.0,0.577908705741167
2149.0,0.4020544534052412
2150.0,0.5390257062315941
2151.0,0.3313073226859172
2152.0,0.2163197562415153
2153.0,0.2936718007347857
2154.0,0.45787418840825556
2155.0,0.568285492370526
2156.0,0.22227615700949296
2157.0,0.345198703267301
2158.0,0.38420683167378106
2159.0,0.5335636755228043
2160.0,0.5972949374914169
2161.0,0.39312184701859954
2162.0,0.3167171804706255
2163.0,0.4237604810496171
2164.0,0.27808589194342487
2165.0,0.11637398119832505
2166.0,0.052558600377788624
2167.0,0.33325559278762623
2168.0,0.28015695391347006
2169.0,0.32494434719284376
2170.0,0.5829430174827576
2171.0,0.7397914556066195
2172.0,0.7564121805429459
2173.0,0.68649599669377
2174.0,0.6451638350486757
2175.0,0.23227393156439455
2176.0,0.13623013966428213
2177.0,0.4348253997564316
2178.0,0.2320681336199244
2179.0,0.21104025931532186
2180.0,0.24999234210575616
2181.0,0.3848937968139847
2182.0,0.5033277191023031
2183.0,0.42991541402786965
2184.0,0.1693211821770916
2185.0,0.16552851186630627
2186.0,0.346094974273971
2187.0,0.3948881416047613
2188.0,0.4304322039037943
2189.0,0.5713010779519877
2190.0,0.3757650380432606
2191.0,0.5296707786420981
2192.0,0.5871277628640335
2193.0,0.5293828929861387
2194.0,0.4820743613342444
2195.0,0.5471665653089682
2196.0,0.5485740023367107
2197.0,0.5592099315524101
2198.0,0.2826963661313057
2199.0,0.129595607827728
2200.0,0.17790243697538974
2201.0,0.4130479190299908
2202.0,0.5634542941749096
2203.0,0.46414566033085186
2204.0,0.369014532049497
2205.0,0.5923943221171698
2206.0,0.6437431989709537
2207.0,0.4482749009778102
2208.0,0.46823216320077576
2209.0,0.5206402375847102
2210.0,0.48120197505752244
2211.0,0.4458651288648447
2212.0,0.5395832825005055
2213.0,0.6026710904637972
2214.0,0.5141553567151228
2215.0,0.4040983856598226
2216.0,0.44470042957365513
2217.0,0.6118499607741833
2218.0,0.7729403115113577
2219.0,0.6635636287728945
2220.0,0.4866171544740598
2221.0,0.44296964894731844
2222.0,0.29177275506158673
2223.0,0.42993176000316935
2224.0,0.5864266970654328
2225.0,0.6840142237742741
2226.0,0.5903976950943469
2227.0,0.31952892515063286
2228.0,0.27569830977668364
2229.0,0.2853334860304992
2230.0,0.28626054689598585
2231.0,0.37337368596096837
2232.0,0.462352230489254
2233.0,0.4848883259892463
2234.0,0.42874746810396513
2235.0,0.35914298516511917
2236.0,0.6291762934625149
2237.0,0.7590637296040853
2238.0,0.8661915964285533
2239.0,0.6468473548591137
2240.0,0.4246436772843201
2241.0,0.4452671311398347
2242.0,0.4088021734406551
2243.0,0.42624907779693605
2244.0,0.5128613995835185
2245.0,0.49435890497763957
2246.0,0.3550041302697113
2247.0,0.20208912153635175
2248.0,0.15638848669330277
2249.0,0.2859357980688413
2250.0,0.3865718614806732
2251.0,0.4330592486808697
2252.0,0.5262251512606939
2253.0,0.6261857069482406
2254.0,0.20017435752266707
2255.0,0.37019031176157297
2256.0,0.5915030882060529
2257.0,0.641940210779508
2258.0,0.6839055936038494
2259.0,0.5558178943147262
2260.0,0.5937392693820099
2261.0,0.6238271917104721
2262.0,0.5027909312844275
2263.0,0.3350302677381163
2264.0,0.3492943292955557
2265.0,0.3766375873486201
2266.0,0.7566175157924494
2267.0,0.8082192087421816
2268.0,0.7351514701545239
2269.0,0.6255705458521843
2270.0,0.49244033193588255
2271.0,0.4330763119459153
2272.0,0.4392632618347804
2273.0,0.5654550290703773
2274.0,0.547700056845943
2275.0,0.43610968139022593
2276.0,0.5726753918851415
2277.0,0.6331071348587671
2278.0,0.6929457941452662
2279.0,0.7831715794205666
2280.0,0.7133517518043518
2281.0,0.6137586151361466
2282.0,0.596395317574342
2283.0,0.5106148023804029
2284.0,0.5085540854930878
2285.0,0.46694514171282453
2286.0,0.5344035011132559
2287.0,0.549399831533432
2288.0,0.49552175376315916
2289.0,0.6079540949265162
2290.0,0.5862451797326406
2291.0,0.5412823847134908
2292.0,0.6242217964033286
2293.0,0.7323257948855559
2294.0,0.6652334354420503
2295.0,0.5284193761646748
2296.0,0.5020142435034115
2297.0,0.5168264083166917
2298.0,0.48928036254147694
2299.0,0.4903125766913095
2300.0,0.5864914112687111
2301.0,0.643944381693999
2302.0,0.6618145978252092
2303.0,0.6993694483041762
2304.0,0.6863317840099334
2305.0,0.6398695834676426
2306.0,0.5409832166582347
2307.0,0.4884903406600157
2308.0,0.49306779571374254
2309.0,0.5854990661144257
2310.0,0.5681610071659088
2311.0,0.5255935751696427
2312.0,0.3598337616994977
2313.0,0.25378919779260956
2314.0,0.18477483134965103
2315.0,0.34037223522613447
2316.0,0.5410050262709459
2317.0,0.5607488416035971
2318.0,0.6079117245177427
2319.0,0.68855575299263
2320.0,0.6223994374076525
2321.0,0.6301252708832422
2322.0,0.6103588056713343
2323.0,0.5156504051536323
2324.0,0.3882469759235779
2325.0,0.45293049246072764
2326.0,0.3985552780056993
2327.0,0.4935744788448016
2328.0,0.634501840074857
2329.0,0.6193344907164574
2330.0,0.5290911351641019
2331.0,0.5055073036079606
2332.0,0.6256554019755373
2333.0,0.6917708724141121
2334.0,0.6502704227964083
2335.0,0.6265603858530522
2336.0,0.49432363591591516
2337.0,0.22771357139945028
2338.0,0.16867286707616103
2339.0,0.14422509858020838
2340.0,0.050478842976683765
2341.0,0.3921035378283511
2342.0,0.4475246822784344
2343.0,0.4411403167148431
2344.0,0.5471059960325559
2345.0,0.58493986394008
2346.0,0.47180256015062333
2347.0,0.34363774411876996
2348.0,0.44332402297854423
2349.0,0.5756048725644748
2350.0,0.49285857738057776
2351.0,0.4776372820834318
2352.0,0.48232370149095855
2353.0,0.4167515377104283
2354.0,0.34580402355392775
2355.0,0.3928802964588007
2356.0,0.5203072047134241
2357.0,0.554520136376222
2358.0,0.3129367846852789
2359.0,0.27631917757665114
2360.0,0.5217865841388701
2361.0,0.6063582220276197
2362.0,0.538983159651359
2363.0,0.3986619012206793
2364.0,0.46447955109675726
2365.0,0.6007920703291894
2366.0,0.6252755612830322
2367.0,0.4902800837953885
2368.0,0.4209347946246465
2369.0,0.4512788519163926
2370.0,0.6434700469275315
2371.0,0.511350185021758
2372.0,0.5760791502098243
2373.0,0.669103290508191
2374.0,0.7532150324980419
2375.0,0.7108384084701539
2376.0,0.5953433989634117
2377.0,0.6334462247292201
2378.0,0.6422667632400989
2379.0,0.529832373480002
2380.0,0.42407921613256133
2381.0,0.2839020323964457
2382.0,0.2217578480251444
2383.0,0.24309787497483193
2384.0,0.544485723460714
2385.0,0.8434445803165437
2386.0,0.8034399653772514
2387.0,0.48206047870467117
2388.0,0.2071497155421045
2389.0,0.19909023254426816
2390.0,0.13578709409479053
2391.0,0.06584501939631689
2392.0,0.05700288247684269
2393.0,0.1217146364302607
2394.0,0.11300605924777725
2395.0,0.18856922655407593
2396.0,0.6848189467291038
2397.0,0.5448230011065801
2398.0,0.4509001084764798
2399.0,0.5987352637648582
2400.0,0.443923388691619
2401.0,0.2503204302811937
2402.0,0.20550084018617054
2403.0,0.4459978798866893
2404.0,0.6052785200824341
2405.0,0.7471751721402008
2406.0,0.6396355385904511
2407.0,0.3613903576073547
2408.0,0.34302582650134955
2409.0,0.21544047579960893
2410.0,0.25442800475222366
2411.0,0.18707687931396744
2412.0,0.46228444447865086
2413.0,0.6026142945885659
2414.0,0.5146394797265529
2415.0,0.564639625797669
2416.0,0.2239548379536718
2417.0,0.1436691684477652
2418.0,0.16590975122425394
2419.0,0.1470265244990199
2420.0,0.11845001072891559
2421.0,0.3374377584531903
2422.0,0.669986980865399
2423.0,0.5725281499524911
2424.0,0.5817821760425965
2425.0,0.15026188093839057
2426.0,0.08570373538589897
2427.0,0.10799176863293784
2428.0,0.24386361691852412
2429.0,0.2556421054924528
2430.0,0.0575762763503238
2431.0,0.04285619818192573
2432.0,0.09704436844353344
2433.0,0.09083465945256346
2434.0,0.09118247014695469
2435.0,0.2810687101309498
2436.0,0.3298076093271375
2437.0,0.3798348361154397
2438.0,0.38566370518691834
2439.0,0.34440821279088657
2440.0,0.2310925130636897
2441.0,0.12782905624744792
2442.0,0.11830470931262242
2443.0,0.11251156993610979
2444.0,0.09499727702419235
2445.0,0.1533634307590934
2446.0,0.1364656869012785
2447.0,0.1660014409445187
2448.0,0.3806971563635937
2449.0,0.32832913668702046
2450.0,0.302612800984333
2451.0,0.4937161950220664
2452.0,0.5391594282786052
2453.0,0.49379254491130514
2454.0,0.4119571511596441
2455.0,0.3566277066444357
2456.0,0.3469211750527223
2457.0,0.48379089730978014
2458.0,0.5001817636887232
2459.0,0.5171104826529821
2460.0,0.5194920042157173
2461.0,0.4397192103862762
2462.0,0.5243203727615376
2463.0,0.3564573943989817
2464.0,0.04096028655035641
2465.0,0.023768839921925605
2466.0,0.055269752357183156
2467.0,0.21884764765942236
2468.0,0.18745747936206558
2469.0,0.2073967302336047
2470.0,0.14266078549491554
2471.0,0.21280785795293436
2472.0,0.2453975058275585
2473.0,0.1868237911760807
2474.0,0.20683733982406557
2475.0,0.3988641796360413
2476.0,0.2832379072386539
2477.0,0.07372863023123591
2478.0,0.13088266436095
2479.0,0.05002270201757755
2480.0,0.04412431445919169
2481.0,0.12970086984198753
2482.0,0.07358530365091341
2483.0,0.0428626417684062
2484.0,0.08407277502288653
2485.0,0.24419787216576516
2486.0,0.4301616143466284
2487.0,0.6647656934310993
2488.0,0.4775283464812626
2489.0,0.12065940636758388
2490.0,0.2734621981298551
2491.0,0.4140850425337752
2492.0,0.2699939404268128
2493.0,0.3003920572125353
2494.0,0.31216614372221135
2495.0,0.20922499190763724
2496.0,0.13596837591657338
2497.0,0.5124321781496207
2498.0,0.5650999092360337
2499.0,0.4460640230576198
2500.0,0.6123640488535167
2501.0,0.7316846766124169
2502.0,0.3271959227584303
2503.0,0.03362526276788124
2504.0,0.08046258672396088
2505.0,0.07562543218248356
2506.0,0.07543464981871269
2507.0,0.19554414280930843
2508.0,0.19186151035877022
2509.0,0.0921271846820564
2510.0,0.059779827253884595
2511.0,0.030072756346350926
2512.0,0.03219645477661902
2513.0,0.09371017617191561
2514.0,0.19911024698733226
2515.0,0.16430790879041887
2516.0,0.19551155235954018
2517.0,0.16914622075615202
2518.0,0.09442608277695363
2519.0,0.07363803473389302
2520.0,0.1519902351483858
2521.0,0.10287804985444866
2522.0,0.0574889798148235
2523.0,0.06773736651713898
2524.0,0.15179907980202925
2525.0,0.25760138400932364
2526.0,0.26033624454213605
2527.0,0.20667565474027882
2528.0,0.23919834596811418
2529.0,0.3340700724475707
2530.0,0.44245474090427156
2531.0,0.27530030325551824
2532.0,0.18526131252013148
2533.0,0.3496370795598875
2534.0,0.49463284053265427
2535.0,0.2957981718676191
2536.0,0.11037161968400762
2537.0,0.06072034707085647
2538.0,0.13489660330906153
2539.0,0.5375830526004234
2540.0,0.8586250540042917
2541.0,0.5785058411828019
2542.0,0.07708315904897321
2543.0,0.032887941805694036
2544.0,0.08657756160306057
2545.0,0.04696592113956282
2546.0,0.026256490720011457
2547.0,0.05541777912930831
2548.0,0.1320104125295798
2549.0,0.2961935206720812
2550.0,0.24816014732376668
2551.0,0.15548153155699304
2552.0,0.1534373574457278
2553.0,0.26716617667099773
2554.0,0.30599277509728956
2555.0,0.24934750860699825
2556.0,0.14761401008639555
2557.0,0.10468041908908732
2558.0,0.15735129687013047
2559.0,0.34996616508957584
2560.0,0.24237748130993078
2561.0,0.08817850904914344
2562.0,0.10895289282008232
2563.0,0.21514879737460466
2564.0,0.26626929505606073
2565.0,0.3048078350404551
2566.0,0.2691073555081343
2567.0,0.2736362657960822
2568.0,0.42249693887964046
2569.0,0.4951484629114469
2570.0,0.3528542451448739
2571.0,0.285645330765595
2572.0,0.34967409806822736
2573.0,0.39147070176961524
2574.0,0.24264026944114211
2575.0,0.16207106497386073
2576.0,0.12011654596401806
2577.0,0.2462715018883885
2578.0,0.6399439327393969
2579.0,0.5466540831172217
2580.0,0.44041756288753825
2581.0,0.20798822476669984
2582.0,0.1233952710199211
2583.0,0.10085932351394122
2584.0,0.11671663982057635
2585.0,0.1721414059678239
2586.0,0.17231560946640453
2587.0,0.13760895316498345
2588.0,0.15031808312085185
2589.0,0.07293555553034421
2590.0,0.048700350643227586
2591.0,0.12064841939824682
2592.0,0.29541762591880677
2593.0,0.3824187326784241
2594.0,0.37081759877787723
2595.0,0.20321951752825862
2596.0,0.0890687260325423
2597.0,0.06080430275622201
2598.0,0.09758323050005492
2599.0,0.09953076077622887
2600.0,0.06226820834979283
2601.0,0.04768415102135001
2602.0,0.07458487070536353
2603.0,0.09485986510227663
2604.0,0.21749113610181525
2605.0,0.2311383157782648
2606.0,0.161303606957042
2607.0,0.19252704404418663
2608.0,0.4915108489741882
2609.0,0.56223496606946
2610.0,0.23610651217276848
2611.0,0.15913685916364192
2612.0,0.16637458872872718
2613.0,0.18184351485346753
2614.0,0.172699246323357
2615.0,0.1955420524884636
2616.0,0.20885642433414855
2617.0,0.289676727520302
2618.0,0.5103747017091761
2619.0,0.3204169561052695
2620.0,0.09620614835523528
2621.0,0.07445064149139943
2622.0,0.07033315229219601
2623.0,0.11149711669209257
2624.0,0.1270352785056457
2625.0,0.09922587872267467
2626.0,0.12165631666790189
2627.0,0.190546537857037
2628.0,0.19554958423695415
2629.0,0.22721863009594379
2630.0,0.18973894884002707
2631.0,0.34565162999928
2632.0,0.41159774466231464
2633.0,0.35601501582935446
2634.0,0.2534496268873499
2635.0,0.1083446209822233
2636.0,0.10776120474697899
2637.0,0.23421690272025375
2638.0,0.2905750786981468
2639.0,0.2532095162900738
2640.0,0.30829723986507723
2641.0,0.4401126496079379
2642.0,0.4934853963547697
2643.0,0.5091433128689725
2644.0,0.49123471327001855
2645.0,0.4496167847790445
2646.0,0.45705352672204996
2647.0,0.5145118878819048
2648.0,0.4799855748092135
2649.0,0.2433868514373899
2650.0,0.17661502494523298
2651.0,0.1444184353790365
2652.0,0.047048314902325604
2653.0,0.17801834580712597
2654.0,0.47413392983376984
2655.0,0.5658222182393075
2656.0,0.552127200141549
2657.0,0.5913776603589455
2658.0,0.5052364266465108
2659.0,0.33172532642508545
2660.0,0.2889535524038753
2661.0,0.28855864121345803
2662.0,0.2422576233062428
2663.0,0.23946327123325326
2664.0,0.2549788755526146
2665.0,0.28268821026943625
2666.0,0.28195396963320185
2667.0,0.22756702204193555
2668.0,0.18226022395751595
2669.0,0.20791389722780632
2670.0,0.28509576648039126
2671.0,0.14983506173104774
2672.0,0.21257797668374043
2673.0,0.4065890400794645
2674.0,0.4133818434918843
2675.0,0.3627075013789969
2676.0,0.43762772770226
2677.0,0.483687427808841
2678.0,0.5154838729724288
2679.0,0.49255130628993116
2680.0,0.5059415133694808
2681.0,0.5190526790941754
2682.0,0.4836338755339675
2683.0,0.3732550330752662
2684.0,0.327748340554516
2685.0,0.39874201790678
2686.0,0.5100082596614957
2687.0,0.4951456029439966
2688.0,0.5373296385109424
2689.0,0.48046011976401015
2690.0,0.4366965688566367
2691.0,0.3272324637190129
2692.0,0.20462373931992137
2693.0,0.22233709132424942
2694.0,0.2590486350766927
2695.0,0.47014030450272065
2696.0,0.7082800384859244
2697.0,0.7957679748833181
2698.0,0.6467516022622585
2699.0,0.4644957336386044
2700.0,0.35692259464807624
2701.0,0.26994167102692973
2702.0,0.17209015194317231
2703.0,0.10979207829329912
2704.0,0.1126441285776814
2705.0,0.1753308117045241
2706.0,0.29097515412047503
2707.0,0.29324452998737494
2708.0,0.3210901446018058
2709.0,0.37503637816756963
2710.0,0.29963118926528837
2711.0,0.3679425041488236
2712.0,0.21063928395252032
2713.0,0.04884410868024713
2714.0,0.05016173732101992
2715.0,0.18591332093299717
2716.0,0.40383341632911957
2717.0,0.47077914457775
2718.0,0.565948344439268
2719.0,0.6128387120229503
2720.0,0.5878651099080842
2721.0,0.442392565605285
2722.0,0.26154764359916854
2723.0,0.19754456261739808
2724.0,0.3276608660554436
2725.0,0.49876118411620457
2726.0,0.49625026227533825
2727.0,0.48947220006088416
2728.0,0.2861608033316831
2729.0,0.15710367693418328
2730.0,0.14161026112282224
2731.0,0.1768052681586705
2732.0,0.13104994721161067
2733.0,0.20164203921274748
2734.0,0.2822302598732835
2735.0,0.38168190097187954
2736.0,0.3924867206513882
2737.0,0.32895042543609937
2738.0,0.2379991166970382
2739.0,0.25838134992683987
2740.0,0.3603186777857288
2741.0,0.30110397525174387
2742.0,0.19723959071939556
2743.0,0.17712292305912947
2744.0,0.23026054219389336
2745.0,0.20037799566285686
2746.0,0.1741167310339903
2747.0,0.18448831380934763
2748.0,0.2726607090726029
2749.0,0.23827794573199937
2750.0,0.2359757769421752
2751.0,0.32323964282621936
2752.0,0.2958537656830837
2753.0,0.1787760178339249
2754.0,0.15412184017659938
2755.0,0.20938644374557772
2756.0,0.2588869619419178
2757.0,0.25207494541009273
2758.0,0.24298177195588747
2759.0,0.19584984775756795
2760.0,0.33775810348739227
2761.0,0.36044218117247023
2762.0,0.28332997814752164
2763.0,0.25062543402328075
2764.0,0.31011245580514274
2765.0,0.295337816119194
2766.0,0.23252230722705525
2767.0,0.2148774701307217
2768.0,0.19889116979638732
2769.0,0.1700045033559824
2770.0,0.18739531323437889
2771.0,0.23393865161885818
2772.0,0.30319719763596853
2773.0,0.39530784831941124
2774.0,0.4194099588741859
2775.0,0.3504332220032811
2776.0,0.2634772471835216
2777.0,0.18888896146167702
2778.0,0.2266768940181161
2779.0,0.3072394787093508
2780.0,0.3495169279649854
2781.0,0.2897161920784662
2782.0,0.29408042413989705
2783.0,0.3856090178949138
2784.0,0.4132782338137428
2785.0,0.33154446396480003
2786.0,0.2434493410214782
2787.0,0.22040426331261795
2788.0,0.309867700121055
2789.0,0.39021719458450876
2790.0,0.3220278054883626
2791.0,0.24144457357407859
2792.0,0.17472827328837107
2793.0,0.18599097970162015
2794.0,0.22234962545521553
2795.0,0.2924228892109046
2796.0,0.3828963740840554
2797.0,0.40521422723804906
2798.0,0.42079657235741613
2799.0,0.45394703612724935
2800.0,0.46515004977069224
2801.0,0.329638372861431
2802.0,0.29297940786803767
2803.0,0.2235662426329994
2804.0,0.16148719003237783
2805.0,0.13836099733329804
2806.0,0.14783512211894598
2807.0,0.1231200300553537
2808.0,0.0970268775466781
2809.0,0.06442492318192551
2810.0,0.11572990381907827
2811.0,0.254825331531465
2812.0,0.35434771847228214
2813.0,0.3700238951891661
2814.0,0.25138734871273244
2815.0,0.20261717407653732
2816.0,0.2060968075680236
2817.0,0.34920037705140805
2818.0,0.3598574039119606
2819.0,0.30228194704620787
2820.0,0.3030580234412725
2821.0,0.3144851652570069
2822.0,0.21228465880391498
2823.0,0.11791639047156788
2824.0,0.10165634550115404
2825.0,0.13787059121392667
2826.0,0.21051232605800033
2827.0,0.3103577603089313
2828.0,0.3361817420758307
2829.0,0.3359066045333942
2830.0,0.39227910911478103
2831.0,0.3424789183727408
2832.0,0.298913352608021
2833.0,0.29592423935855433
2834.0,0.32328227208554744
2835.0,0.3892062412748734
2836.0,0.38058379162847994
2837.0,0.4062221787509819
2838.0,0.48001152523358664
2839.0,0.4489907104348143
2840.0,0.4025875878284375
2841.0,0.43221476362148925
2842.0,0.46450844365358357
2843.0,0.4773326898068189
2844.0,0.30586373439058656
2845.0,0.23109654826628198
2846.0,0.29073534139432017
2847.0,0.2804381401538849
2848.0,0.22890543987850345
2849.0,0.25958219679072503
2850.0,0.3166469319301347
2851.0,0.3779020834465822
2852.0,0.4069297954676052
2853.0,0.27285393108054995
2854.0,0.24382136826341352
2855.0,0.3138438406381756
2856.0,0.38321205422041626
2857.0,0.4030890264442812
2858.0,0.40663722210749986
2859.0,0.34845045195768276
2860.0,0.3661711588377754
2861.0,0.5338625019515555
2862.0,0.5735765305260817
2863.0,0.3725205436646937
2864.0,0.28368448849829536
2865.0,0.3314728415782253
2866.0,0.416592529480656
2867.0,0.4141476935371757
2868.0,0.4565351766943931
2869.0,0.45845162615180013
2870.0,0.38285082318261265
2871.0,0.3188805211062233
2872.0,0.2609794148455064
2873.0,0.2150765575505793
2874.0,0.28345756040140985
2875.0,0.35953258503166335
2876.0,0.3992525900527835
2877.0,0.44147478353232145
2878.0,0.43650165410836533
2879.0,0.2588723544574653
2880.0,0.27617594370587417
2881.0,0.2857011371143163
2882.0,0.41044155330955984
2883.0,0.389828516766429
2884.0,0.3447483039535582
2885.0,0.31234210417419667
2886.0,0.339868622521249
2887.0,0.3916863394131263
2888.0,0.3683855667337775
2889.0,0.39721957682321474
2890.0,0.42979905456056194
2891.0,0.39448978501434134
2892.0,0.3882458255651872
2893.0,0.45286768642067904
2894.0,0.41175897497435415
2895.0,0.4142137698133787
2896.0,0.3771182462523381
2897.0,0.38982240889469777
2898.0,0.4301893055091301
2899.0,0.40129949506868917
2900.0,0.37389169652263327
2901.0,0.3455224314754208
2902.0,0.25374397049083686
2903.0,0.26986414864410957
2904.0,0.4532998121256629
2905.0,0.5635260131061077
2906.0,0.5299494061172009
2907.0,0.4727271245817343
2908.0,0.509318722039461
2909.0,0.4908747296333313
2910.0,0.41815492456654707
2911.0,0.3155097193345427
2912.0,0.29652222773681086
2913.0,0.3035059571514527
2914.0,0.39415812111645937
2915.0,0.41543354498346646
2916.0,0.45065459259847795
2917.0,0.5019577025820812
2918.0,0.4894322886218627
2919.0,0.37380324213850935
2920.0,0.46787622359395026
2921.0,0.4608309353838364
2922.0,0.3766020751136044
2923.0,0.33834217685461043
2924.0,0.391322516694665
2925.0,0.41517715527117255
2926.0,0.39839384423755114
2927.0,0.4346703552156687
2928.0,0.3518523686571668
2929.0,0.46295086748898023
2930.0,0.46547192777196567
2931.0,0.3936867290586233
2932.0,0.3539963031113147
2933.0,0.36250431373963754
2934.0,0.4375249341130256
2935.0,0.4657687846223513
2936.0,0.39213164777060355
2937.0,0.3165831098829706
2938.0,0.2709829961632689
2939.0,0.2683462975646059
2940.0,0.3481989329010248
2941.0,0.3275007225175699
2942.0,0.3129836536894242
2943.0,0.35422917634248724
2944.0,0.4310626720053454
2945.0,0.41376189434776706
2946.0,0.3417184929971893
2947.0,0.3675683712150688
2948.0,0.3461664453959092
2949.0,0.3144266359955072
2950.0,0.28654724646359686
2951.0,0.15378221943881362
2952.0,0.12115180814774552
2953.0,0.2760549787971152
2954.0,0.3905305309693019
2955.0,0.43111660088102016
2956.0,0.44005262133975825
2957.0,0.33198553370492306
2958.0,0.33712353018360836
2959.0,0.4041911742016673
2960.0,0.37198657744129493
2961.0,0.3154388663818439
2962.0,0.29899548296257855
2963.0,0.21833515933499437
2964.0,0.11169397507091111
2965.0,0.23095230207316217
2966.0,0.3171091596654539
2967.0,0.39643296179672083
2968.0,0.4251845840414365
2969.0,0.3646745084623495
2970.0,0.3159095568954945
2971.0,0.2375279893837869
2972.0,0.1941139803851644
2973.0,0.24009239921470482
2974.0,0.2161696767785276
2975.0,0.264093600358814
2976.0,0.32452788506944974
2977.0,0.32342783255378404
2978.0,0.3475261189093193
2979.0,0.28108166304975746
2980.0,0.25636999696989854
2981.0,0.29925679093102614
2982.0,0.3372861690024535
2983.0,0.2841513051496198
2984.0,0.2329085786154416
2985.0,0.3397904542411367
2986.0,0.4512475273410479
2987.0,0.46919457297523826
2988.0,0.409037263388435
2989.0,0.34620804991821447
2990.0,0.3425108024639388
2991.0,0.32624652220060424
2992.0,0.35048606625199313
2993.0,0.39590809825559464
2994.0,0.4138858350794763
2995.0,0.39426266532142956
2996.0,0.38165771783888336
2997.0,0.47849955525000887
2998.0,0.5598272846837838
2999.0,0.5934627969364326
3000.0,0.5298703580796719


==> figures/data/fit_overview_ours.csv <==
energy,acceptance
1500.0,0.5778345631758373
1501.0,0.5581317358811696
1502.0,0.5356103588143984
1503.0,0.5223560240666072
1504.0,0.5396657886107764
1505.0,0.5672305215597152
1506.0,0.5728059149583181
1507.0,0.5799923063516615
1508.0,0.5789731773734093
1509.0,0.5720908366441727
1510.0,0.5887501190702119
1511.0,0.5773412227630615
1512.0,0.5010045531988144
1513.0,0.35484850708643595
1514.0,0.47509076672792444
1515.0,0.5559907362262408
1516.0,0.5791406573255856
1517.0,0.5573209064205488
1518.0,0.5368238132794698
1519.0,0.5479264626900355
1520.0,0.5540136980613073
1521.0,0.5363298388322194
1522.0,0.523086909810702
1523.0,0.511785475452741
1524.0,0.49728503110011424
1525.0,0.5067017386555671
1526.0,0.549441124121348
1527.0,0.5630458514293035
1528.0,0.565281982799371
1529.0,0.5737565650939941
1530.0,0.5695936633149782
1531.0,0.5643712636828423
1532.0,0.5644851254423459
1533.0,0.5481653475761413
1534.0,0.5393728976845741
1535.0,0.5418459363381068
1536.0,0.5461437390247981
1537.0,0.5441224532723427
1538.0,0.5403771632909775
1539.0,0.5472172711690267
1540.0,0.5451190864046415
1541.0,0.5438179832895597
1542.0,0.5406949640711148
1543.0,0.534722620288531
1544.0,0.5286160308718681
1545.0,0.5303417501052221
1546.0,0.5246055613954862
1547.0,0.5245868223110834
1548.0,0.5242850904862086
1549.0,0.5239136097828547
1550.0,0.5292520163655281
1551.0,0.5299407221277556
1552.0,0.5405987663467725
1553.0,0.5415703578988711
1554.0,0.5411455289324125
1555.0,0.5371302550236384
1556.0,0.5332631235718727
1557.0,0.5301681214570999
1558.0,0.5281070019404094
1559.0,0.5297439516385397
1560.0,0.5337085392872493
1561.0,0.5276351028283437
1562.0,0.5268462554017703
1563.0,0.5290383015871049
1564.0,0.527530444363753
1565.0,0.5283644701043765
1566.0,0.5262492946982383
1567.0,0.5272135748664538
1568.0,0.5305249155759811
1569.0,0.5262719125946362
1570.0,0.525857389609019
1571.0,0.5248504765828451
1572.0,0.5277734483679134
1573.0,0.522874374727408
1574.0,0.5265677296320597
1575.0,0.5314392462174098
1576.0,0.5317176306446393
1577.0,0.5364952132701873
1578.0,0.5317638265490532
1579.0,0.5301514372825623
1580.0,0.5338323347965875
1581.0,0.5291055240035057
1582.0,0.5329900947610536
1583.0,0.5319285433689754
1584.0,0.5351961617867151
1585.0,0.5291800643801688
1586.0,0.5316137074033419
1587.0,0.5323128358920416
1588.0,0.5307032543023427
1589.0,0.5328401350378991
1590.0,0.5393394675652187
1591.0,0.7250364889303843
1592.0,0.8771959760983785
1593.0,0.8570273050069809
1594.0,0.5528504893183707
1595.0,0.5327809886336327
1596.0,0.5306749898592631
1597.0,0.5320701485474905
1598.0,0.5331902233163516
1599.0,0.5238308577934901
1600.0,0.5148566849827767
1601.0,0.5142333663702011
1602.0,0.5135088828404745
1603.0,0.5049586573640505
1604.0,0.5121720818479856
1605.0,0.5215319407582283
1606.0,0.5248156260251999
1607.0,0.5412567339142164
1608.0,0.5442122988899549
1609.0,0.5197872567772864
1610.0,0.503618505458037
1611.0,0.5038123701810836
1612.0,0.5108964904348056
1613.0,0.5071251575152079
1614.0,0.5017222322424253
1615.0,0.5104336152474086
1616.0,0.5243557332158089
1617.0,0.543997627000014
1618.0,0.5665567475159964
1619.0,0.2331917851070563
1620.0,0.2762093901733557
1621.0,0.4244828006426493
1622.0,0.5801982764204343
1623.0,0.535336344520251
1624.0,0.508888582766056
1625.0,0.5125857979655265
1626.0,0.5024945521752039
1627.0,0.5010908529758452
1628.0,0.5104218397935233
1629.0,0.5209922421773275
1630.0,0.5228489755392075
1631.0,0.513438382824262
1632.0,0.5153212828834851
1633.0,0.5331040456692379
1634.0,0.5464839810729027
1635.0,0.5556085695028306
1636.0,0.5611685838699341
1637.0,0.5529078481992086
1638.0,0.5488571866949399
1639.0,0.5395294096271197
1640.0,0.5346816074252128
1641.0,0.520020385146141
1642.0,0.5217615577975908
1643.0,0.5244049951036771
1644.0,0.5214496553738912
1645.0,0.519106422563394
1646.0,0.5318867763082187
1647.0,0.5502254829208056
1648.0,0.5402418479919433
1649.0,0.5188795729875564
1650.0,0.5000491138696671
1651.0,0.5027335345745086
1652.0,0.5231933253407478
1653.0,0.5307674720287322
1654.0,0.5241810913880666
1655.0,0.5035797195037206
1656.0,0.4871381570696831
1657.0,0.5113012261390687
1658.0,0.5340280466477076
1659.0,0.520224582930406
1660.0,0.5069920328259467
1661.0,0.5126158409118653
1662.0,0.5254468702673912
1663.0,0.5284252577821413
1664.0,0.5190896875262261
1665.0,0.52276880778869
1666.0,0.5118469523390135
1667.0,0.4927654215693474
1668.0,0.5014458937048911
1669.0,0.5542293825348218
1670.0,0.5813643743594488
1671.0,0.5725639674663543
1672.0,0.5486236151059468
1673.0,0.5515356976389884
1674.0,0.5451831641793251
1675.0,0.5163814981977145
1676.0,0.49869667470455176
1677.0,0.49625982058048246
1678.0,0.4964224920670191
1679.0,0.4975537743965785
1680.0,0.5172932102282842
1681.0,0.5315172887444496
1682.0,0.5117512060403823
1683.0,0.4965821555455525
1684.0,0.49620197842518493
1685.0,0.5165243194897969
1686.0,0.5430620594422023
1687.0,0.5481131328940392
1688.0,0.5373465590278308
1689.0,0.5359586553176244
1690.0,0.5411292844414711
1691.0,0.5296337062716484
1692.0,0.5155217803915342
1693.0,0.4939039785663286
1694.0,0.481184720993042
1695.0,0.4945622108976047
1696.0,0.5011147244175276
1697.0,0.49170421755313876
1698.0,0.4816354169845581
1699.0,0.4853548783063888
1700.0,0.49980334053436914
1701.0,0.5109208793242773
1702.0,0.5246661865711213
1703.0,0.5137996749679248
1704.0,0.5345653465588888
1705.0,0.5644184329509736
1706.0,0.5532925342917442
1707.0,0.5372589249412218
1708.0,0.5512764360308647
1709.0,0.5438640394409497
1710.0,0.5220388505657514
1711.0,0.5400970045129458
1712.0,0.5496347899039588
1713.0,0.5265112409591675
1714.0,0.5062064821124077
1715.0,0.5297803176840147
1716.0,0.5417842920223872
1717.0,0.5307187480727832
1718.0,0.5306369290749232
1719.0,0.53875762261947
1720.0,0.5346452652812004
1721.0,0.5317740888794263
1722.0,0.5153479013045629
1723.0,0.51351387655735
1724.0,0.5319919153849284
1725.0,0.5525409971276919
1726.0,0.5457368244330089
1727.0,0.5246708810726801
1728.0,0.5132628811001778
1729.0,0.5183803273836771
1730.0,0.539767136434714
1731.0,0.5498862988551457
1732.0,0.5336211975018185
1733.0,0.5083968952099482
1734.0,0.5065482794046402
1735.0,0.5269165246089299
1736.0,0.5509120158751805
1737.0,0.5399348567724228
1738.0,0.5084708961049715
1739.0,0.503199944059054
1740.0,0.5070541945497196
1741.0,0.5174606758356094
1742.0,0.5088361786603928
1743.0,0.5229157356023788
1744.0,0.5404329147934913
1745.0,0.5534194237192471
1746.0,0.5567895708481471
1747.0,0.5457442326545716
1748.0,0.5368080208897591
1749.0,0.5370571948885917
1750.0,0.5288451477885246
1751.0,0.5261118209560712
1752.0,0.5155485424995422
1753.0,0.5228238458633423
1754.0,0.5398544641335805
1755.0,0.5464179010987282
1756.0,0.5515163185993831
1757.0,0.5480684211055438
1758.0,0.5455856247345607
1759.0,0.5395618002414704
1760.0,0.540635929564635
1761.0,0.5247770825425785
1762.0,0.513607005238533
1763.0,0.5213429997165998
1764.0,0.528237906575203
1765.0,0.5269923250079155
1766.0,0.5323655202786127
1767.0,0.5458554426829021
1768.0,0.5498505641221999
1769.0,0.5469930796424548
1770.0,0.5422767494916916
1771.0,0.5441514503955841
1772.0,0.5530932990511259
1773.0,0.5565733978152275
1774.0,0.5570112340648968
1775.0,0.5507100149989129
1776.0,0.5367300616701444
1777.0,0.5234519057075182
1778.0,0.5208252085645994
1779.0,0.5188094527125359
1780.0,0.5196413401961327
1781.0,0.5287011072039604
1782.0,0.5365820981462798
1783.0,0.5356400819619497
1784.0,0.537010817706585
1785.0,0.5298061101635297
1786.0,0.5285058220624923
1787.0,0.5351973452766736
1788.0,0.5386596041719119
1789.0,0.5364627622961998
1790.0,0.5327292911410332
1791.0,0.5344295592705409
1792.0,0.5400757383704186
1793.0,0.5389900075197221
1794.0,0.5386963082353274
1795.0,0.5479944247206053
1796.0,0.5513885378638903
1797.0,0.551884425063928
1798.0,0.5483239989479384
1799.0,0.5454622422456742
1800.0,0.5494618339538575
1801.0,0.5428565931121508
1802.0,0.5335435598889986
1803.0,0.5307105547984442
1804.0,0.5352114429871241
1805.0,0.5398596787452699
1806.0,0.5419776176611582
1807.0,0.5454022316535313
1808.0,0.5473615235884984
1809.0,0.5406097144087155
1810.0,0.5425156833132107
1811.0,0.545354975938797
1812.0,0.5437249292731284
1813.0,0.5509315738479297
1814.0,0.5512996907234192
1815.0,0.5519686233003934
1816.0,0.5495657805800438
1817.0,0.5474575818975768
1818.0,0.5312082072893779
1819.0,0.5169487711985906
1820.0,0.515169048746427
1821.0,0.5248134501576424
1822.0,0.5436300691564878
1823.0,0.5527004259427387
1824.0,0.5508066422939302
1825.0,0.5474270188212396
1826.0,0.5418891948262851
1827.0,0.5438069291512172
1828.0,0.541790165623029
1829.0,0.5421815614700317
1830.0,0.538591527958711
1831.0,0.5433030015627544
1832.0,0.5398613098065058
1833.0,0.5356741850574812
1834.0,0.5433872677683831
1835.0,0.5441552450259527
1836.0,0.5424223746657372
1837.0,0.5387533233364423
1838.0,0.5333745794892312
1839.0,0.5373734912077586
1840.0,0.535204673965772
1841.0,0.5272026494741441
1842.0,0.5165570436517397
1843.0,0.509916116754214
1844.0,0.5147228214740753
1845.0,0.5221800604462623
1846.0,0.5264375040531158
1847.0,0.5318644414345424
1848.0,0.534339414278666
1849.0,0.5365060321887335
1850.0,0.5377316000858943
1851.0,0.5342934636076291
1852.0,0.5277449288169542
1853.0,0.5313567318320275
1854.0,0.5331956412792206
1855.0,0.530779214878877
1856.0,0.5318766978184382
1857.0,0.5302310007214547
1858.0,0.5213140395283699
1859.0,0.5142197952270507
1860.0,0.5223244083126386
1861.0,0.5222787070870399
1862.0,0.5217111914555231
1863.0,0.5148417492906252
1864.0,0.5138804085850716
1865.0,0.5081135992010434
1866.0,0.5082379868626594
1867.0,0.5106501991550128
1868.0,0.5179303604761759
1869.0,0.5185040301084519
1870.0,0.5137356247901916
1871.0,0.5100428790251414
1872.0,0.5121979333162309
1873.0,0.5153435389598211
1874.0,0.5242927681803704
1875.0,0.526725091556708
1876.0,0.5304672656257948
1877.0,0.5346555185516675
1878.0,0.5418111686905225
1879.0,0.5410815879901251
1880.0,0.5421129571596782
1881.0,0.5352746715943019
1882.0,0.5407067679564158
1883.0,0.5377808751066526
1884.0,0.5290040410955746
1885.0,0.5204255805810293
1886.0,0.5222553027868271
1887.0,0.5199130872885387
1888.0,0.523573726495107
1889.0,0.5220017194151879
1890.0,0.5233644685745239
1891.0,0.5290277954737346
1892.0,0.5289342912435532
1893.0,0.5298084445198378
1894.0,0.5266269471446673
1895.0,0.5244154776136081
1896.0,0.5288370645443599
1897.0,0.5318600169420242
1898.0,0.5243597201903661
1899.0,0.5157865668336551
1900.0,0.5157844643394153
1901.0,0.520053982158502
1902.0,0.5244422265092532
1903.0,0.5275617885788282
1904.0,0.5256505525112153
1905.0,0.5276845843990644
1906.0,0.5205952468911806
1907.0,0.5232251890500387
1908.0,0.5330592543482779
1909.0,0.5331903136173883
1910.0,0.5347426927884419
1911.0,0.5245346621076266
1912.0,0.5159903873205184
1913.0,0.5149090882142384
1914.0,0.518905879577001
1915.0,0.5265510489344597
1916.0,0.5288259945511817
1917.0,0.5302656492590904
1918.0,0.528933617969354
1919.0,0.5273864516218504
1920.0,0.5294819129308066
1921.0,0.5246356970667839
1922.0,0.5272420118451119
1923.0,0.5245908127029736
1924.0,0.5187795501947402
1925.0,0.5169401615262031
1926.0,0.5229150351285934
1927.0,0.523948938369751
1928.0,0.5224426958759626
1929.0,0.5205953421394031
1930.0,0.5219052133361498
1931.0,0.5218379141489664
1932.0,0.5214104407827058
1933.0,0.5234582144220671
1934.0,0.517345118701458
1935.0,0.5194224455753963
1936.0,0.527723680138588
1937.0,0.5291295543909073
1938.0,0.5201572312513988
1939.0,0.5183057943582535
1940.0,0.5213620528976123
1941.0,0.5281326764424642
1942.0,0.5277198097507159
1943.0,0.5238360676566759
1944.0,0.5211648903091749
1945.0,0.5188280729254086
1946.0,0.5268610876401264
1947.0,0.5256068276166916
1948.0,0.5200350745519002
1949.0,0.5173210790157319
1950.0,0.5113735143144925
1951.0,0.5042470680673917
1952.0,0.5091706809004148
1953.0,0.5102824962735176
1954.0,0.5122379015882809
1955.0,0.5128546648820241
1956.0,0.5162528273264567
1957.0,0.5103367791573207
1958.0,0.5079856204390526
1959.0,0.5126971174478531
1960.0,0.5136119323571523
1961.0,0.5072297213077546
1962.0,0.5089352185130119
1963.0,0.515981162905693
1964.0,0.5168874692122141
1965.0,0.51500229571263
1966.0,0.5238968084057173
1967.0,0.5191015678445497
1968.0,0.5181110613147418
1969.0,0.5207645097374917
1970.0,0.523438227415085
1971.0,0.5185135266582171
1972.0,0.5140841309229534
1973.0,0.5191055723826091
1974.0,0.5201074059804279
1975.0,0.5228504697283108
1976.0,0.5190641853014628
1977.0,0.5179991049170494
1978.0,0.5160957950353623
1979.0,0.512634923239549
1980.0,0.5154019096295039
1981.0,0.5162491191426913
1982.0,0.5216378178795179
1983.0,0.5194208257397016
1984.0,0.516624373972416
1985.0,0.5171093951066336
1986.0,0.5130758876403173
1987.0,0.5112201481461525
1988.0,0.5126518131097159
1989.0,0.5184920711716016
1990.0,0.5163056754867236
1991.0,0.5157308671673139
1992.0,0.5131549624403317
1993.0,0.507195961078008
1994.0,0.5078772419691086
1995.0,0.5109828602472941
1996.0,0.518135048131148
1997.0,0.5145693749388058
1998.0,0.5149192749460538
1999.0,0.5141601828535398
2000.0,0.5155699649850527
2001.0,0.5149142369031906
2002.0,0.5090632995565733
2003.0,0.5159978991150856
2004.0,0.5073812162677448
2005.0,0.5048868594765663
2006.0,0.5077720564405123
2007.0,0.5104499655763308
2008.0,0.5103492046197254
2009.0,0.5105713179906209
2010.0,0.5109755098025003
2011.0,0.5074593917330107
2012.0,0.5047058410247166
2013.0,0.5078692047198613
2014.0,0.5109307944774627
2015.0,0.5060533830324809
2016.0,0.5017148592273394
2017.0,0.5084059118032456
2018.0,0.5098826677401861
2019.0,0.5076576299071311
2020.0,0.5088463954925537
2021.0,0.4973873240947724
2022.0,0.49842124086618417
2023.0,0.5040484775304793
2024.0,0.5062023934523264
2025.0,0.49808618893225987
2026.0,0.49144046451648077
2027.0,0.4912075523336728
2028.0,0.49689558098713554
2029.0,0.49668560399611783
2030.0,0.5006217237909635
2031.0,0.4979715570012728
2032.0,0.5031706719398498
2033.0,0.504811370273431
2034.0,0.4983764713605245
2035.0,0.503878694832325
2036.0,0.5072963112195333
2037.0,0.5061507900953292
2038.0,0.5055625836451848
2039.0,0.5022976017991702
2040.0,0.49170827879508333
2041.0,0.4823869412342707
2042.0,0.48441290471951165
2043.0,0.4877356702486673
2044.0,0.49173216557502747
2045.0,0.4932741592725118
2046.0,0.4834066310127576
2047.0,0.4844561367630959
2048.0,0.4866974984208743
2049.0,0.4839122265577316
2050.0,0.4842545311053594
2051.0,0.48641750367482506
2052.0,0.49583312555154163
2053.0,0.49740883753697074
2054.0,0.4976453790664674
2055.0,0.49198057385285693
2056.0,0.4896315176884333
2057.0,0.48702665116389593
2058.0,0.4819786684711774
2059.0,0.48347230019172033
2060.0,0.48040006043513617
2061.0,0.48408147972822185
2062.0,0.48622110807895663
2063.0,0.48250616955757136
2064.0,0.4782333410978317
2065.0,0.4840914236307144
2066.0,0.48230511522293096
2067.0,0.48084270276625946
2068.0,0.486527798573176
2069.0,0.4828584094643593
2070.0,0.4822146644393603
2071.0,0.47366578878959015
2072.0,0.4683228479027748
2073.0,0.46259457085529965
2074.0,0.46848897073666257
2075.0,0.48057504642009735
2076.0,0.4792998199661573
2077.0,0.4775532845060031
2078.0,0.4608263188997905
2079.0,0.45120463748772943
2080.0,0.44667904400825503
2081.0,0.44045816234747576
2082.0,0.44798385747273767
2083.0,0.4579089027444521
2084.0,0.4703093870480855
2085.0,0.468840716401736
2086.0,0.4631613744497299
2087.0,0.45393334458271667
2088.0,0.4488520642916361
2089.0,0.4458877676526705
2090.0,0.4515840372443199
2091.0,0.4430203941464425
2092.0,0.43610840864976247
2093.0,0.4306838855346044
2094.0,0.42781122555335366
2095.0,0.42770815213521324
2096.0,0.43467332611481346
2097.0,0.44169496021668114
2098.0,0.44755146519343053
2099.0,0.44735541045665744
2100.0,0.4591810769438744
2101.0,0.473612055559953
2102.0,0.07299270860354105
2103.0,0.09896411694089573
2104.0,0.14166809752583506
2105.0,0.2330651574134827
2106.0,0.4779203193187714
2107.0,0.46273277801275253
2108.0,0.45584830451011665
2109.0,0.4489815920591355
2110.0,0.42654524187246956
2111.0,0.4164759843349457
2112.0,0.435706343114376
2113.0,0.44122230444351834
2114.0,0.42283260289827984
2115.0,0.4360163679917653
2116.0,0.4488402418494224
2117.0,0.4424068865974744
2118.0,0.4356085275014241
2119.0,0.4297661828597387
2120.0,0.4353580294847488
2121.0,0.4559699505766233
2122.0,0.4637853167653084
2123.0,0.4561442686915398
2124.0,0.44426031700770063
2125.0,0.4427160925070444
2126.0,0.43078641174236937
2127.0,0.41218032030264534
2128.0,0.4047770429054896
2129.0,0.4165880775054296
2130.0,0.44204983184734975
2131.0,0.4579013456702232
2132.0,0.4675633852481842
2133.0,0.4676901070078214
2134.0,0.4347762495477994
2135.0,0.4135874909162522
2136.0,0.40733910928169886
2137.0,0.40442071330547336
2138.0,0.42216005996863054
2139.0,0.4222402387261391
2140.0,0.40967599227031065
2141.0,0.432019915441672
2142.0,0.44688350464900334
2143.0,0.431012136777242
2144.0,0.40651823808749515
2145.0,0.39592691747347514
2146.0,0.4042477845946948
2147.0,0.4134056454102198
2148.0,0.4110100541909536
2149.0,0.4123758588035901
2150.0,0.4075326675573985
2151.0,0.39933354401588445
2152.0,0.3889500207106272
2153.0,0.37801275394360223
2154.0,0.40104955649375906
2155.0,0.43986101893583934
2156.0,0.45298793013890587
2157.0,0.4479948543310166
2158.0,0.4525684763391813
2159.0,0.4696281964977582
2160.0,0.4625496145486832
2161.0,0.45607462402184806
2162.0,0.429665647784869
2163.0,0.4203156718810399
2164.0,0.4448870128591856
2165.0,0.4460921438932419
2166.0,0.4331802707711856
2167.0,0.4334795383810997
2168.0,0.4512032963633537
2169.0,0.456286285161972
2170.0,0.44097924331823984
2171.0,0.4384122170607248
2172.0,0.4626348463892937
2173.0,0.4686352170109748
2174.0,0.4478890218933424
2175.0,0.41907470220327375
2176.0,0.4253557832439741
2177.0,0.4414522455334664
2178.0,0.4612558041413625
2179.0,0.4498531809647878
2180.0,0.43658663407961523
2181.0,0.41923307623465855
2182.0,0.4434806505441666
2183.0,0.4706084643403689
2184.0,0.4716199524203937
2185.0,0.46337466716766357
2186.0,0.47219274822870894
2187.0,0.481472386499246
2188.0,0.4892757557630539
2189.0,0.47116050221522654
2190.0,0.4512656709750493
2191.0,0.4521790691812833
2192.0,0.467791822095712
2193.0,0.5005574167966843
2194.0,0.5064685721596082
2195.0,0.47740938907861713
2196.0,0.4607000958124796
2197.0,0.485136018037796
2198.0,0.4944291217724482
2199.0,0.48171073714892065
2200.0,0.47089949768781664
2201.0,0.47962896927197773
2202.0,0.47424507778882985
2203.0,0.4585480154752732
2204.0,0.48149659943580625
2205.0,0.5007495381434758
2206.0,0.527367541750272
2207.0,0.5463972888588905
2208.0,0.5320065959095955
2209.0,0.5045123614867527
2210.0,0.5267213885386784
2211.0,0.5460016050934792
2212.0,0.5350026135842006
2213.0,0.5007886532545089
2214.0,0.49361261995633443
2215.0,0.514674377501011
2216.0,0.5337654284040133
2217.0,0.555322346508503
2218.0,0.5459733439882596
2219.0,0.49999957766135533
2220.0,0.45457015037536624
2221.0,0.48273034906387324
2222.0,0.539884611149629
2223.0,0.5588058280150096
2224.0,0.561038954993089
2225.0,0.54056409740448
2226.0,0.5185624723434449
2227.0,0.5068492169181505
2228.0,0.5123875741958618
2229.0,0.5497596271832784
2230.0,0.5687341523766518
2231.0,0.5542833477854728
2232.0,0.527712011595567
2233.0,0.5374510801831881
2234.0,0.5565287425915401
2235.0,0.5577574141224226
2236.0,0.5312225642402967
2237.0,0.5322659446001051
2238.0,0.5596424752473831
2239.0,0.5654104274312656
2240.0,0.561128335515658
2241.0,0.541555171350638
2242.0,0.5163133372664452
2243.0,0.516344250380993
2244.0,0.5368160800536473
2245.0,0.5374390333890915
2246.0,0.5135598293741545
2247.0,0.5072765268484751
2248.0,0.5305260287324587
2249.0,0.5407378266255061
2250.0,0.541119454741478
2251.0,0.546185809592406
2252.0,0.5730283348162969
2253.0,0.5760428577661514
2254.0,0.5661756456693013
2255.0,0.5667334669629732
2256.0,0.5659913396437962
2257.0,0.5526683385769525
2258.0,0.5192109215259552
2259.0,0.485459878663222
2260.0,0.4907101665337881
2261.0,0.5330969680349031
2262.0,0.5716933034658431
2263.0,0.5899025446176528
2264.0,0.5812074595292409
2265.0,0.5779540278911591
2266.0,0.5746551374197008
2267.0,0.5479573853214582
2268.0,0.5373618512948354
2269.0,0.5492444201707841
2270.0,0.5796332507928214
2271.0,0.6023918956915537
2272.0,0.593336306889852
2273.0,0.5516187670826912
2274.0,0.5175714933077494
2275.0,0.5434407224059105
2276.0,0.5860395652850469
2277.0,0.5949341415564219
2278.0,0.5827853901783625
2279.0,0.5688456518451374
2280.0,0.5631161028941473
2281.0,0.5473708444833756
2282.0,0.5652183094024658
2283.0,0.5690550612012545
2284.0,0.5557547501524289
2285.0,0.5730515167713165
2286.0,0.5806422784328461
2287.0,0.5645866714914639
2288.0,0.5482034289240837
2289.0,0.5525430456399917
2290.0,0.5569594767888387
2291.0,0.5605378538568815
2292.0,0.5817805090943972
2293.0,0.5935135221878688
2294.0,0.5877985955079397
2295.0,0.5716680907805761
2296.0,0.5767050926685333
2297.0,0.6007546472549439
2298.0,0.6158882234096528
2299.0,0.5903246248165767
2300.0,0.5599486443003019
2301.0,0.5348970435261726
2302.0,0.5377291812102
2303.0,0.5426901935140293
2304.0,0.543543061296145
2305.0,0.5578398423194885
2306.0,0.568466353515784
2307.0,0.563451140443484
2308.0,0.58122198955218
2309.0,0.6047353191375732
2310.0,0.6154260227680206
2311.0,0.5958309715191522
2312.0,0.5603079756895701
2313.0,0.5267304641803107
2314.0,0.5265456458727519
2315.0,0.5602183931867282
2316.0,0.5817576175530751
2317.0,0.5841521595915159
2318.0,0.5916330939133964
2319.0,0.5979277036984761
2320.0,0.6010248497724534
2321.0,0.5818743408719699
2322.0,0.5837080858151119
2323.0,0.5918389605681101
2324.0,0.5795696702798208
2325.0,0.5755981238484383
2326.0,0.5537616800467173
2327.0,0.5400379306475321
2328.0,0.5431296371022859
2329.0,0.5592043654918671
2330.0,0.5721005089481671
2331.0,0.5545872468749683
2332.0,0.5386496306856473
2333.0,0.5623073113163312
2334.0,0.5680514084696769
2335.0,0.5604690863092741
2336.0,0.5606060371200243
2337.0,0.5571654860774676
2338.0,0.5530592009027798
2339.0,0.5380938373804093
2340.0,0.5338608275850615
2341.0,0.5438376956582069
2342.0,0.5586686439712842
2343.0,0.5533201746940613
2344.0,0.5507873047391573
2345.0,0.5520274445613225
2346.0,0.5556230578422546
2347.0,0.5651693621476491
2348.0,0.5687376977801323
2349.0,0.5550801145633062
2350.0,0.5208130782842636
2351.0,0.5029685678084691
2352.0,0.5109479230046272
2353.0,0.5132162749568622
2354.0,0.5536839830478032
2355.0,0.5762978122234345
2356.0,0.5742263552347819
2357.0,0.5693763510187467
2358.0,0.5705643213391305
2359.0,0.5748391415079435
2360.0,0.5664783657590547
2361.0,0.5700372127294541
2362.0,0.5613456751505534
2363.0,0.5525908516645431
2364.0,0.5449835071563721
2365.0,0.5502266547083855
2366.0,0.5530382372935613
2367.0,0.5341472851037979
2368.0,0.5182669549187024
2369.0,0.509941822608312
2370.0,0.5244196541905404
2371.0,0.5336424907843272
2372.0,0.5177239663998287
2373.0,0.49249169182777397
2374.0,0.4935427418152491
2375.0,0.5005081429680188
2376.0,0.5015807053844135
2377.0,0.4979623901844025
2378.0,0.5070846917033195
2379.0,0.5163269036412238
2380.0,0.5012763704657556
2381.0,0.479101300239563
2382.0,0.46356423393885304
2383.0,0.46223449963331226
2384.0,0.4656099931995074
2385.0,0.4793152943849564
2386.0,0.4855123596986135
2387.0,0.48278075804313025
2388.0,0.4770358987847964
2389.0,0.4626727785666784
2390.0,0.442424512386322
2391.0,0.44021848519643153
2392.0,0.4424969656268755
2393.0,0.4428442688584328
2394.0,0.439240685125192
2395.0,0.4430454236865044
2396.0,0.4424532118638356
2397.0,0.45741132032871246
2398.0,0.4694144578576087
2399.0,0.46019059000412627
2400.0,0.44077307244141894
2401.0,0.4270618465145429
2402.0,0.4359115710258484
2403.0,0.4477134142518044
2404.0,0.45197935750087104
2405.0,0.4445770250161489
2406.0,0.4335022074778874
2407.0,0.43249866678317384
2408.0,0.43486945054928466
2409.0,0.4275984094540278
2410.0,0.41405897605419156
2411.0,0.41406904512643816
2412.0,0.420261977394422
2413.0,0.42215736546119054
2414.0,0.42267566639184945
2415.0,0.41410212222735093
2416.0,0.4040933755238851
2417.0,0.3992386473615965
2418.0,0.39186172117789586
2419.0,0.39726107076803846
2420.0,0.3943924610614776
2421.0,0.3925466300447782
2422.0,0.3939763525724411
2423.0,0.3936466153264046
2424.0,0.37768378372987116
2425.0,0.3794488508701324
2426.0,0.37744173693656924
2427.0,0.3821582593123118
2428.0,0.3777897259791692
2429.0,0.38124012466271723
2430.0,0.3759673600594203
2431.0,0.3699858048359553
2432.0,0.3605195771853129
2433.0,0.3615573549767335
2434.0,0.3588850321769715
2435.0,0.3548249789178371
2436.0,0.3601331317524115
2437.0,0.358698957602183
2438.0,0.3576526510914167
2439.0,0.34777579709887513
2440.0,0.3512505380610625
2441.0,0.3510389804740747
2442.0,0.3430470127165317
2443.0,0.3410594731668631
2444.0,0.33520489049951235
2445.0,0.3343070337176323
2446.0,0.3356233898897966
2447.0,0.337126890818278
2448.0,0.3267879732449849
2449.0,0.33166449023286504
2450.0,0.3241193729142348
2451.0,0.32434140449762344
2452.0,0.32276810769240066
2453.0,0.3216007634500662
2454.0,0.31659229172269504
2455.0,0.31497582417726516
2456.0,0.31358522265156114
2457.0,0.3119982207318147
2458.0,0.31053569661577546
2459.0,0.3074449691573779
2460.0,0.3026677930951119
2461.0,0.308501862814029
2462.0,0.3099758787453175
2463.0,0.3075947601298491
2464.0,0.30185371736685435
2465.0,0.3010001390576363
2466.0,0.29783000095685325
2467.0,0.30836394076546036
2468.0,0.29976782481869063
2469.0,0.2957272430260976
2470.0,0.28797702336311337
2471.0,0.2884031257033348
2472.0,0.2916621135075887
2473.0,0.28780528214573864
2474.0,0.28007789990305904
2475.0,0.2825819901525974
2476.0,0.2822105869452158
2477.0,0.28081747574607524
2478.0,0.27615886119008065
2479.0,0.2742883635262649
2480.0,0.28914847008387246
2481.0,0.29236142796278003
2482.0,0.29129209873080253
2483.0,0.2843073801596959
2484.0,0.2718531907399495
2485.0,0.2678199078440666
2486.0,0.27702837644020717
2487.0,0.27832705814639724
2488.0,0.27655248684684436
2489.0,0.2718873629570007
2490.0,0.2601663016776244
2491.0,0.2646626303344965
2492.0,0.2663072074353695
2493.0,0.2599406396448612
2494.0,0.2569384615421295
2495.0,0.2542695084909598
2496.0,0.26353154312570887
2497.0,0.25662335598965486
2498.0,0.25251215792695675
2499.0,0.2598715659181277
2500.0,0.2521398393859466
2501.0,0.2667681501905123
2502.0,0.25865196995437145
2503.0,0.25264928410450616
2504.0,0.25022529465953514
2505.0,0.2515185088813305
2506.0,0.25817849642038343
2507.0,0.26838037879268334
2508.0,0.2693882473707199
2509.0,0.2671591334889333
2510.0,0.26917443102598193
2511.0,0.269623017847538
2512.0,0.2748288687566916
2513.0,0.26402937570710977
2514.0,0.2639734264363845
2515.0,0.27233655951420466
2516.0,0.257897576580445
2517.0,0.25948876875638965
2518.0,0.25981538869440557
2519.0,0.2734007175564766
2520.0,0.2712962540884813
2521.0,0.2582517629613479
2522.0,0.2650175430526336
2523.0,0.2663566667983929
2524.0,0.26162533860405285
2525.0,0.24742876748740672
2526.0,0.24850451887150604
2527.0,0.25706940531730654
2528.0,0.26881267823278904
2529.0,0.25852394390106204
2530.0,0.25812555938959125
2531.0,0.24666047568619245
2532.0,0.24673620448509848
2533.0,0.24408820984512566
2534.0,0.2547295512010654
2535.0,0.24811102820436162
2536.0,0.24041054810086884
2537.0,0.2430269443392754
2538.0,0.2428688194602728
2539.0,0.24959323170781136
2540.0,0.2598059877355893
2541.0,0.2602157330612342
2542.0,0.2630277828077475
2543.0,0.26058747722705206
2544.0,0.2588541774749756
2545.0,0.25042903827130797
2546.0,0.23835175268848738
2547.0,0.2446447788427273
2548.0,0.25848858211934567
2549.0,0.26801022520661355
2550.0,0.2672132043937842
2551.0,0.2742192244728407
2552.0,0.2659133465886116
2553.0,0.25145146171251936
2554.0,0.2617545905162891
2555.0,0.26431870478888353
2556.0,0.2639657253672679
2557.0,0.26880001517633595
2558.0,0.26539683825274313
2559.0,0.2612042872955402
2560.0,0.26402967155973117
2561.0,0.2693616420974334
2562.0,0.26672249934077263
2563.0,0.27532602947453655
2564.0,0.2727337535172701
2565.0,0.27147177402178446
2566.0,0.2626133721669515
2567.0,0.2652933290501436
2568.0,0.28107966971397397
2569.0,0.26653239125013356
2570.0,0.27629199725389475
2571.0,0.27617001835505167
2572.0,0.28347302665809787
2573.0,0.2805253627598286
2574.0,0.27770027786990004
2575.0,0.2742965903629859
2576.0,0.2781203797956308
2577.0,0.2865305757621924
2578.0,0.29424886506795883
2579.0,0.28566659179329873
2580.0,0.28857362642387546
2581.0,0.28033165483673417
2582.0,0.2856821394264698
2583.0,0.29241382991770903
2584.0,0.2676296676446994
2585.0,0.273544806689024
2586.0,0.27592512609561287
2587.0,0.2619266970877846
2588.0,0.2637827342450619
2589.0,0.2954981117794911
2590.0,0.29712100648383305
2591.0,0.30387677597502866
2592.0,0.29519391982754073
2593.0,0.2910882713695367
2594.0,0.3069912103762229
2595.0,0.2981817713876565
2596.0,0.313665330539147
2597.0,0.3066580147345861
2598.0,0.2895034182667732
2599.0,0.29391513334711394
2600.0,0.29812789362668995
2601.0,0.3062788981000582
2602.0,0.3019897940804561
2603.0,0.311246042539676
2604.0,0.32015186345577246
2605.0,0.31337249116102855
2606.0,0.3173448594709238
2607.0,0.29494657154877985
2608.0,0.2801912983953953
2609.0,0.2573621669511
2610.0,0.22283043060700095
2611.0,0.10624263011477887
2612.0,0.2038401491443316
2613.0,0.1820955189218124
2614.0,0.14039672275880974
2615.0,0.15986286136756342
2616.0,0.18155368620653947
2617.0,0.17172487460325167
2618.0,0.22150069754819077
2619.0,0.30958434686064723
2620.0,0.34317691138386724
2621.0,0.3388125110069911
2622.0,0.33518187119563425
2623.0,0.3156228677382072
2624.0,0.3203479737689098
2625.0,0.3297759535610676
2626.0,0.32332600316902005
2627.0,0.3329596153944731
2628.0,0.326530204201738
2629.0,0.33105437229077017
2630.0,0.3223302946835756
2631.0,0.3350996849536896
2632.0,0.35064760097364583
2633.0,0.3517278001507123
2634.0,0.36286725544432796
2635.0,0.3636712763508161
2636.0,0.3647442013422648
2637.0,0.3605507854521275
2638.0,0.3682313187917074
2639.0,0.35860476002097136
2640.0,0.36346046422421935
2641.0,0.3499541234076023
2642.0,0.3469998410145441
2643.0,0.3453903376509746
2644.0,0.34666941723724215
2645.0,0.34581224501629676
2646.0,0.34953054147462054
2647.0,0.345610731313626
2648.0,0.3512883948932091
2649.0,0.3531611671298742
2650.0,0.3611466432909171
2651.0,0.34742149228851
2652.0,0.34902649015684917
2653.0,0.3516151691625516
2654.0,0.3621068331797918
2655.0,0.35691037700076905
2656.0,0.3600827419211467
2657.0,0.35628173333406443
2658.0,0.34851846312979856
2659.0,0.3512364642123382
2660.0,0.3603746469964584
2661.0,0.3656485773772002
2662.0,0.3716557320058345
2663.0,0.36469648291667306
2664.0,0.3632077383548022
2665.0,0.3569162051429351
2666.0,0.35571629384160036
2667.0,0.37722801468273004
2668.0,0.36333948565522833
2669.0,0.3588818633308013
2670.0,0.36001305099328357
2671.0,0.373873513713479
2672.0,0.3685649965653817
2673.0,0.37028551330169046
2674.0,0.37730996545652545
2675.0,0.3588787308633328
2676.0,0.36435097721715765
2677.0,0.36874579749504727
2678.0,0.3635978760073582
2679.0,0.3692181792929768
2680.0,0.3685481298665206
2681.0,0.36972016727924345
2682.0,0.36699296805759274
2683.0,0.36624349140127493
2684.0,0.3758108656505743
2685.0,0.3743296811481316
2686.0,0.3737349755913019
2687.0,0.37473364654183383
2688.0,0.35958760632574555
2689.0,0.3702183611541987
2690.0,0.3754868029057979
2691.0,0.3720385242352882
2692.0,0.3748951313296954
2693.0,0.3683944784204165
2694.0,0.37034976181884605
2695.0,0.3642986444880565
2696.0,0.3698753118366003
2697.0,0.3688748859191935
2698.0,0.3691873831575116
2699.0,0.36917349481085937
2700.0,0.36607465881605944
2701.0,0.37993053286770984
2702.0,0.39932140845060343
2703.0,0.41646878746151916
2704.0,0.40645409434040386
2705.0,0.3848395251830419
2706.0,0.37930464725693075
2707.0,0.39850636701782544
2708.0,0.41771736951669064
2709.0,0.39740969927112263
2710.0,0.37208846322695416
2711.0,0.3456381029735008
2712.0,0.3538377306188147
2713.0,0.3565982354159156
2714.0,0.3562438539639115
2715.0,0.347793183863163
2716.0,0.3518094279145201
2717.0,0.3505675451805194
2718.0,0.3403517291073998
2719.0,0.34792381791025395
2720.0,0.35336019645134603
2721.0,0.3514981948559483
2722.0,0.3457291945119699
2723.0,0.3460994528631369
2724.0,0.33650871286417045
2725.0,0.3525101543019215
2726.0,0.34745927294592066
2727.0,0.34398551811029515
2728.0,0.33596637266750135
2729.0,0.3326629343107343
2730.0,0.343051823925227
2731.0,0.33849072031180066
2732.0,0.3297375046579788
2733.0,0.32645411546900865
2734.0,0.3309444702708473
2735.0,0.3291868317971627
2736.0,0.3247516325612863
2737.0,0.3286131016761064
2738.0,0.3147145916397373
2739.0,0.32035566632573803
2740.0,0.3177289322651923
2741.0,0.3221371366518239
2742.0,0.31753133532901606
2743.0,0.3224576963322858
2744.0,0.3204018907646338
2745.0,0.3069048600010574
2746.0,0.3073326672508071
2747.0,0.29327569621646155
2748.0,0.30387414429895576
2749.0,0.29350000781562025
2750.0,0.2923515455958744
2751.0,0.28525556789175605
2752.0,0.2743782924413681
2753.0,0.2753172360234506
2754.0,0.27119645059646186
2755.0,0.27538500192129867
2756.0,0.27521140990721565
2757.0,0.2658152120193214
2758.0,0.2699380709642282
2759.0,0.2619094532140831
2760.0,0.2573686001924313
2761.0,0.2641406228746382
2762.0,0.2615509251301507
2763.0,0.2593331865954193
2764.0,0.24860492947601598
2765.0,0.25699436270422304
2766.0,0.24843281159133526
2767.0,0.2527023803429329
2768.0,0.24716299263016359
2769.0,0.24844326543102702
2770.0,0.2436911776676716
2771.0,0.24226590419573404
2772.0,0.2442756922353971
2773.0,0.2504666479389707
2774.0,0.2740034489308795
2775.0,0.26717953114584087
2776.0,0.15750440047308803
2777.0,0.14343778627862533
2778.0,0.17820047855128843
2779.0,0.24024900962412357
2780.0,0.26428402539466817
2781.0,0.23927495752719308
2782.0,0.2316394353833069
2783.0,0.22040222437451304
2784.0,0.22061396483616166
2785.0,0.21267638790194177
2786.0,0.21235734377397844
2787.0,0.206174033495908
2788.0,0.19826421137995207
2789.0,0.20776292052514087
2790.0,0.19606449718626393
2791.0,0.1936733987566064
2792.0,0.1985666346213402
2793.0,0.2002600283196856
2794.0,0.19297824050688847
2795.0,0.1952732654916605
2796.0,0.18751031400754678
2797.0,0.19013612914575304
2798.0,0.17852264348223498
2799.0,0.18078187574922536
2800.0,0.178835464964337
2801.0,0.1720260972818554
2802.0,0.17215995168040296
2803.0,0.17502278060130386
2804.0,0.1735597346800253
2805.0,0.17216785095399612
2806.0,0.17191588049789427
2807.0,0.1708110562372215
2808.0,0.17037965893163345
2809.0,0.16909543395464186
2810.0,0.1709833498796506
2811.0,0.163898335330911
2812.0,0.16973908242141866
2813.0,0.1678696171235254
2814.0,0.16952748472463766
2815.0,0.1622170335984059
2816.0,0.16487244973604298
2817.0,0.1644286391973971
2818.0,0.16457733509367486
2819.0,0.15449227436438376
2820.0,0.16065067369805183
2821.0,0.15761083626007896
2822.0,0.15783140941565219
2823.0,0.15298022099010997
2824.0,0.15405347947383416
2825.0,0.1543157845165042
2826.0,0.15776828775457882
2827.0,0.15252846184838562
2828.0,0.15628215344767762
2829.0,0.15513867343367507
2830.0,0.15201485025706157
2831.0,0.15447641498154552
2832.0,0.15173060083766723
2833.0,0.15439341553630462
2834.0,0.14212452200078407
2835.0,0.1492520659094395
2836.0,0.15340018997983193
2837.0,0.1494645372427476
2838.0,0.1475019320968131
2839.0,0.14942102489983275
2840.0,0.14856858782936858
2841.0,0.14840451907009508
2842.0,0.14856200865710464
2843.0,0.14196426026605571
2844.0,0.15212498818096598
2845.0,0.14708216114464448
2846.0,0.1474636030553326
2847.0,0.1495971371126361
2848.0,0.14436241605863326
2849.0,0.1527125801551059
2850.0,0.14759008356538347
2851.0,0.14928399573924253
2852.0,0.14295201710081407
2853.0,0.14640681167384414
2854.0,0.14357961604633604
2855.0,0.14547445172567194
2856.0,0.14557130579870256
2857.0,0.14259174123649423
2858.0,0.150396271263841
2859.0,0.15157139238021775
2860.0,0.1400002783468517
2861.0,0.14963965964270756
2862.0,0.14426437956854352
2863.0,0.1504476897664766
2864.0,0.14371861695954188
2865.0,0.1435265988954149
2866.0,0.1497833064360081
2867.0,0.19678117419392463
2868.0,0.2636386845320618
2869.0,0.05569406570219629
2870.0,0.012661139926292283
2871.0,0.007134183757497037
2872.0,0.03611180094346734
2873.0,0.23812554030849908
2874.0,0.2212395782009796
2875.0,0.15819540554141953
2876.0,0.14070032785855194
2877.0,0.14586906207239855
2878.0,0.14916393972580652
2879.0,0.14468205349766503
2880.0,0.1377821055740957
2881.0,0.14799079358206169
2882.0,0.1484315772059102
2883.0,0.14531152128583683
2884.0,0.14142242312896997
2885.0,0.14919549629892573
2886.0,0.1480894591567097
2887.0,0.14882178302115065
2888.0,0.15015256442249422
2889.0,0.1459692441682443
2890.0,0.14446145449531225
2891.0,0.142317293854588
2892.0,0.14367306743527297
2893.0,0.14115411152339463
2894.0,0.1396715503053177
2895.0,0.14424276638179923
2896.0,0.15185444914647087
2897.0,0.14684583413446672
2898.0,0.14448494507295254
2899.0,0.13913254266536387
2900.0,0.14488892394594344
2901.0,0.1395368350319962
2902.0,0.14346049573960773
2903.0,0.14526661343905775
2904.0,0.14220538342618483
2905.0,0.14841426349996376
2906.0,0.14400704538592254
2907.0,0.1461251590712909
2908.0,0.14574960070777646
2909.0,0.14225997798320167
2910.0,0.1446385757970711
2911.0,0.14233428013683685
2912.0,0.14609516497235261
2913.0,0.14046574438748455
2914.0,0.1453298833373022
2915.0,0.14215833930940425
2916.0,0.13926926833906328
2917.0,0.14592241807382864
2918.0,0.13990074507999817
2919.0,0.14198875099451105
2920.0,0.13976817603391825
2921.0,0.1522864182582683
2922.0,0.14057950612727046
2923.0,0.14189862278376433
2924.0,0.14541180945456533
2925.0,0.13933797485478136
2926.0,0.13681097929943645
2927.0,0.14515972013553255
2928.0,0.13609062901380337
2929.0,0.1387714601975337
2930.0,0.14410511207120727
2931.0,0.13837386891810213
2932.0,0.13570355521973396
2933.0,0.13802595913633317
2934.0,0.1448738215444367
2935.0,0.1454521403663093
2936.0,0.14446736004743918
2937.0,0.14397079363366358
2938.0,0.1403188758386241
2939.0,0.14051626485231586
2940.0,0.1421921228004697
2941.0,0.1358886647458979
2942.0,0.1427092549418394
2943.0,0.14207521044154903
2944.0,0.14536649631074883
2945.0,0.13557602912573688
2946.0,0.1339512612849503
2947.0,0.1424931473940281
2948.0,0.13227515459789232
2949.0,0.1377483207351761
2950.0,0.13801400640244052
2951.0,0.13553081270363085
2952.0,0.1378413779494252
2953.0,0.1337270132481693
2954.0,0.14247398092530786
2955.0,0.13882098862549175
2956.0,0.13235190000690636
2957.0,0.1358035254412292
2958.0,0.1303847404819001
2959.0,0.13303590465054005
2960.0,0.13419659576117313
2961.0,0.14303710282672544
2962.0,0.13366766496026686
2963.0,0.14047529953227303
2964.0,0.13312528830763284
2965.0,0.13832653563431327
2966.0,0.13659137336798208
2967.0,0.136806011056901
2968.0,0.13264571879891443
2969.0,0.1402578516307076
2970.0,0.1408220814838872
2971.0,0.13878776027566106
2972.0,0.1328133405734164
2973.0,0.13798361575200396
2974.0,0.13022407200520683
2975.0,0.13097440792006576
2976.0,0.1339105325826616
2977.0,0.13122383752447786
2978.0,0.1347544571930048
2979.0,0.12889499423741899
2980.0,0.13196273827644442
2981.0,0.13404337489216975
2982.0,0.13001516763890322
2983.0,0.1296981459222637
2984.0,0.129581240107942
2985.0,0.12508441023089592
2986.0,0.12669635699119378
2987.0,0.1311668423998417
2988.0,0.13016295070110695
2989.0,0.12727570255658552
2990.0,0.12167077283563171
2991.0,0.12512798492916044
2992.0,0.12769909054424836
2993.0,0.11922068121333966
2994.0,0.11932405595222857
2995.0,0.12346644239580383
2996.0,0.12248027857327785
2997.0,0.12367808244738261
2998.0,0.11676276169796862
2999.0,0.11212549264518568
3000.0,0.12037249331657585


==> figures/data/reference_overview.csv <==
energy,acceptance,error_minus,error_plus,events
1502.5,0.4854368932038835,0.04886840299535333,0.049148462741432475,103
1507.5,0.5645161290322581,0.044866639084967574,0.04383438102045145,124
1512.5,0.29535864978902954,0.02872396134107008,0.030443636552926978,237
1517.5,0.5583333333333333,0.045628809894278644,0.04466462256645498,120
1522.5,0.4642857142857143,0.04660090901141217,0.047233020262992365,112
1527.5,0.5491803278688525,0.04526648615924933,0.04446680603130049,122
1532.5,0.5773195876288659,0.050695283993021034,0.049117333225084936,97
1537.5,0.6216216216216216,0.04692532531608207,0.04475351064426747,111
1542.5,0.5545454545454546,0.04766862024339413,0.04668581926059312,110
1547.5,0.5887096774193549,0.044727269210555476,0.04330791437184589,124
1552.5,0.5555555555555556,0.04621695312815899,0.04527533354247171,117
1557.5,0.5739130434782609,0.04655539562470956,0.04528103280611884,115
1562.5,0.5971223021582733,0.042152370631331926,0.0407649091719281,139
1567.5,0.5784313725490197,0.04942399313538515,0.047901053862588694,102
1572.5,0.5225225225225225,0.04739912519051498,0.04699693728832721,111
1577.5,0.5038759689922481,0.043881408611304795,0.04382177831911638,129
1582.5,0.568,0.04467266146329707,0.043593296383932056,125
1587.5,0.5862068965517241,0.0413553430772966,0.04017442668617699,145
1592.5,0.8032069970845481,0.01561618376797258,0.014733485086503628,686
1597.5,0.5431034482758621,0.04642281152137012,0.04568600043973148,116
1602.5,0.6147540983606558,0.04482293325369768,0.04295701295515053,122
1607.5,0.5594405594405595,0.0417860281736574,0.040960464848094014,143
1612.5,0.59375,0.03929332565937238,0.03812872938608036,160
1617.5,0.39672131147540984,0.027631212910506686,0.028306237018510483,305
1622.5,0.2948453608247423,0.020265543418825693,0.021109801193209488,485
1627.5,0.6212121212121212,0.04298346022638444,0.04116072156154049,132
1632.5,0.5661764705882353,0.042827873949357054,0.041861794086755166,136
1637.5,0.6194029850746269,0.0426819088934417,0.0409129757812251,134
1642.5,0.48484848484848486,0.04982575240811915,0.0501287827111494,99
1647.5,0.5984848484848485,0.04325308292331165,0.04177210775812601,132
1652.5,0.5743243243243243,0.041008407980838935,0.040010766043599655,148
1657.5,0.6296296296296297,0.042372793911365836,0.0404664758285771,135
1662.5,0.4854368932038835,0.04886840299535333,0.049148462741432475,103
1667.5,0.625,0.045056354860872894,0.04299023915839362,120
1672.5,0.6416666666666667,0.044778404832269025,0.042436807036125845,120
1677.5,0.45528455284552843,0.04436225263152643,0.045083469521114805,123
1682.5,0.5673758865248227,0.04205356090243717,0.04110460475420019,141
1687.5,0.5923076923076923,0.04364471193105868,0.04223543418590314,130
1692.5,0.5899280575539568,0.04221591910906519,0.040931232572580134,139
1697.5,0.48905109489051096,0.04247335464969432,0.04263203443388969,137
1702.5,0.5214285714285715,0.042221158231224576,0.04191720686344336,140
1707.5,0.5,0.04508348173337162,0.04508348173337162,122
1712.5,0.49193548387096775,0.04465107255061884,0.04478010480868333,124
1717.5,0.5289256198347108,0.045429776235117236,0.04495558574602354,121
1722.5,0.5323741007194245,0.042400918183652936,0.0419384310305182,139
1727.5,0.635036496350365,0.041971391566293814,0.04001434089454947,137
1732.5,0.5793650793650794,0.04443470948284145,0.0431848657133127,126
1737.5,0.4393939393939394,0.0425825500110813,0.04349391934350327,132
1742.5,0.562962962962963,0.04299883146158967,0.042072905535663674,135
1747.5,0.5441176470588235,0.042874513770148615,0.04223046052841395,136
1752.5,0.515625,0.04412233542535937,0.04388008736334392,128
1757.5,0.5367647058823529,0.042871448377687305,0.04233473734290838,136
1762.5,0.5231788079470199,0.040664533694972915,0.04035954937988051,151
1767.5,0.6,0.0435727477643052,0.04204603020705322,130
1772.5,0.4740740740740741,0.04262676335377419,0.043008026970332125,135
1777.5,0.5285714285714286,0.0422419153542275,0.04183664686385269,140
1782.5,0.5434782608695652,0.04256275518975616,0.041937168702424255,138
1787.5,0.5537190082644629,0.045448326467531164,0.04456768698778579,121
1792.5,0.5135135135135135,0.04103742804890731,0.040856038605772915,148
1797.5,0.5132743362831859,0.046929370642166846,0.046696487549479415,113
1802.5,0.5111111111111111,0.04294583585217465,0.04278243715936425,135
1807.5,0.4484848484848485,0.03829191627445527,0.03891258075054149,165
1812.5,0.4609375,0.04358622809164059,0.04419184824667932,128
1817.5,0.5196850393700787,0.044313967147864564,0.0440063884077071,127
1822.5,0.5179856115107914,0.0423590287092932,0.04210209140199628,139
1827.5,0.59375,0.04397463876825847,0.04252115039616555,128
1832.5,0.609375,0.04381259549882821,0.042116859064719625,128
1837.5,0.46875,0.04369489941377763,0.0441793955378087,128
1842.5,0.5846153846153846,0.043705871080912284,0.04241403314785297,130
1847.5,0.5182481751824818,0.04266690929844297,0.04240244299145057,137
1852.5,0.5202702702702703,0.041064189446531396,0.04079210528182964,148
1857.5,0.504,0.044573872247391955,0.044510380183899856,125
1862.5,0.48148148148148145,0.04270928050992029,0.04298161166460451,135
1867.5,0.4728682170542636,0.043580081523635406,0.04399749356895438,129
1872.5,0.4899328859060403,0.04074949436052944,0.04088372254844869,149
1877.5,0.48026315789473684,0.040262306242086154,0.040520304178102706,152
1882.5,0.5102040816326531,0.041160191393721124,0.04102229839868543,147
1887.5,0.46153846153846156,0.04127697419382842,0.041811162228016285,143
1892.5,0.4966887417218543,0.04053268719718539,0.04057625638505569,151
1897.5,0.5271317829457365,0.04399749356895444,0.04358008152363535,129
1902.5,0.47368421052631576,0.04293761569011517,0.04333038866733424,133
1907.5,0.6056338028169014,0.04161370192496583,0.04013630608137286,142
1912.5,0.460431654676259,0.0418435000863252,0.042408762162378655,139
1917.5,0.5103448275862069,0.041442352478292976,0.041300642511358676,145
1922.5,0.5531914893617021,0.042097229351969356,0.04134805344546655,141
1927.5,0.44966442953020136,0.040283244667730145,0.04095438560732734,149
1932.5,0.5755395683453237,0.04231571775877507,0.041236581068127554,139
1937.5,0.6214285714285714,0.04171725456344921,0.0399948634793561,140
1942.5,0.4513888888888889,0.040992144954053955,0.04166264303834516,144
1947.5,0.5508982035928144,0.03867960717725849,0.038073676182106,167
1952.5,0.582089552238806,0.04306163769462068,0.041845496179971686,134
1957.5,0.45038167938931295,0.042930331192010895,0.0436821239285366,131
1962.5,0.5333333333333333,0.04302506335624173,0.04253486727781042,135
1967.5,0.5460122699386503,0.03915934393231735,0.03859821868916302,163
1972.5,0.5555555555555556,0.04301962087593225,0.04220262741187997,135
1977.5,0.47183098591549294,0.04154917116221363,0.04194314338717181,142
1982.5,0.4236111111111111,0.04051184820408166,0.041565488050824995,144
1987.5,0.6014492753623188,0.04226358403893049,0.040803882235156186,138
1992.5,0.4838709677419355,0.04456923934018597,0.04482730385631506,124
1997.5,0.5571428571428572,0.04223893541654056,0.041428398435790714,140
2002.5,0.5302013422818792,0.040952126301457115,0.04054944173769881,149
2007.5,0.5757575757575758,0.043428347553647995,0.042289135888120444,132
2012.5,0.5547445255474452,0.042705498186180746,0.04191209926520334,137
2017.5,0.5862068965517241,0.0413553430772966,0.04017442668617699,145
2022.5,0.4652777777777778,0.04118372513936952,0.0416626523424346,144
2027.5,0.4934210526315789,0.04037612805107782,0.040462127363083356,152
2032.5,0.5405405405405406,0.04109972112395316,0.04055555279455003,148
2037.5,0.5328467153284672,0.04270957123395447,0.042233531881368025,137
2042.5,0.506578947368421,0.0404621273630833,0.04037612805107782,152
2047.5,0.5555555555555556,0.04165055112111016,0.04088426759620589,144
2052.5,0.49375,0.03936364088259575,0.03944128063414842,160
2057.5,0.5369127516778524,0.04096025391575575,0.0404680838933843,149
2062.5,0.5894039735099338,0.04049428397811239,0.03931791590561318,151
2067.5,0.5771812080536913,0.04085333777042521,0.039824254996375874,149
2072.5,0.5031847133757962,0.03979721883538678,0.039756906007845094,157
2077.5,0.5036496350364964,0.042588147510396634,0.04253525424899807,137
2082.5,0.5272727272727272,0.03891439490414972,0.03858580782857479,165
2087.5,0.5695364238410596,0.040621326498869625,0.03970637355359241,151
2092.5,0.46405228758169936,0.03995413300513001,0.04042098641315983,153
2097.5,0.4215686274509804,0.03410873077975246,0.03487391490218189,204
2102.5,0.19043062200956937,0.01184795612873582,0.012439866985314046,1045
2107.5,0.3508771929824561,0.02770347164106929,0.02874628847335986,285
2112.5,0.5028901734104047,0.03792088275802652,0.037887662373998876,173
2117.5,0.49693251533742333,0.03902400601521572,0.039061414364759295,163
2122.5,0.49382716049382713,0.03912218598453587,0.03919792634657482,162
2127.5,0.5053763440860215,0.0365902692040283,0.036532768197760745,186
2132.5,0.5870967741935483,0.03998227217636574,0.03886564686619198,155
2137.5,0.46629213483146065,0.03709889626566176,0.0374755204574892,178
2142.5,0.5185185185185185,0.03924992794388582,0.039022706857769096,162
2147.5,0.49707602339181284,0.03810699459990197,0.038140994327904354,171
2152.5,0.5,0.04152273992687,0.041522739926869945,144
2157.5,0.5343915343915344,0.03636936382929595,0.036007347677806,189
2162.5,0.5029239766081871,0.03814099432790419,0.03810699459990208,171
2167.5,0.5187165775401069,0.03654038217301203,0.036341269645989605,187
2172.5,0.5149700598802395,0.03864775417732241,0.03846953917874818,167
2177.5,0.5,0.038014296063485276,0.038014296063485276,172
2182.5,0.4666666666666667,0.038520908757146144,0.03892251518284906,165
2187.5,0.565,0.03529288080257764,0.034646114633423375,200
2192.5,0.4782608695652174,0.03911259959285279,0.03938098391920819,161
2197.5,0.510989010989011,0.03701223378646473,0.03689213530571056,182
2202.5,0.5538461538461539,0.03578236922148581,0.03523291867203526,195
2207.5,0.5691489361702128,0.036387886224181876,0.03565615144989398,188
2212.5,0.5,0.0354440602504168,0.0354440602504168,198
2217.5,0.5675675675675675,0.03347972487026274,0.03287373771719038,222
2222.5,0.5418994413407822,0.0373702213302074,0.036904671981976556,179
2227.5,0.5578947368421052,0.03623977624841501,0.03563354863750301,190
2232.5,0.5046296296296297,0.03396209803923855,0.033919428641730365,216
2237.5,0.5169082125603864,0.03473031869118981,0.03456773972426297,207
2242.5,0.5161290322580645,0.033920716450079436,0.03377274367706962,217
2247.5,0.47345132743362833,0.03302260308753441,0.03325651209692987,226
2252.5,0.5492227979274611,0.03597815827920692,0.035470706754181514,193
2257.5,0.5458715596330275,0.033854490985886,0.03343557263307306,218
2262.5,0.5191256830601093,0.03693760323552481,0.03672971537617575,183
2267.5,0.5213270142180095,0.03440963473036868,0.03420843648302885,211
2272.5,0.5698924731182796,0.03658032114851817,0.03583280806703926,186
2277.5,0.5784313725490197,0.034873914902181946,0.034108730779752516,204
2282.5,0.547085201793722,0.033470060775544375,0.03304965718810038,223
2287.5,0.5089285714285714,0.03336772444773717,0.033288359368372045,224
2292.5,0.5278969957081545,0.032754543257373814,0.032516107396620364,233
2297.5,0.5064377682403434,0.03271083648488449,0.03265581282471053,233
2302.5,0.5315315315315315,0.03355752727291339,0.03327473326814623,222
2307.5,0.5422222222222223,0.03332805917365966,0.03295441118939213,225
2312.5,0.5126050420168067,0.03238481596059173,0.03227933443743858,238
2317.5,0.5518672199170125,0.032182862251036726,0.031754207540978685,241
2322.5,0.5766129032258065,0.031621230451165605,0.03100586576662101,248
2327.5,0.5321888412017167,0.03275606802571518,0.03248094972484583,233
2332.5,0.4763779527559055,0.03118375335506912,0.031369024313846305,254
2337.5,0.5673469387755102,0.03186328642979208,0.031315750342186366,245
2342.5,0.516,0.03160736686909643,0.03147987682925579,250
2347.5,0.5774193548387097,0.028260505183518414,0.027762631518960856,310
2352.5,0.5348837209302325,0.03112776202823675,0.03085838966584109,258
2357.5,0.5572519083969466,0.03084699873717156,0.03041162300791722,262
2362.5,0.49635036496350365,0.03013706275148259,0.030163605551748074,274
2367.5,0.5211726384364821,0.028533414834539694,0.0283959301693677,307
2372.5,0.5594405594405595,0.02951260947833112,0.029098389551916126,286
2377.5,0.5421245421245421,0.03025284552473939,0.02994536711507123,273
2382.5,0.4246575342465753,0.03298438085492972,0.03366931236177917,219
2387.5,0.4511627906976744,0.03363267501621675,0.03408487139864563,215
2392.5,0.37320574162679426,0.03277711998186478,0.03398468434732399,209
2397.5,0.398876404494382,0.03603887238094805,0.037168744956429856,178
2402.5,0.29213483146067415,0.03284773339226604,0.03517024924186757,178
2407.5,0.3148148148148148,0.03525954228016798,0.03753175314133589,162
2412.5,0.3841059602649007,0.03869578965154158,0.04022071122700338,151
2417.5,0.2822085889570552,0.033841985203821784,0.03649797802141869,163
2422.5,0.3582089552238806,0.040229609771576746,0.04233021784233415,134
2427.5,0.3270440251572327,0.036023033685953276,0.0381849833714879,159
2432.5,0.3493975903614458,0.03600353248759919,0.037807154159917145,166
2437.5,0.2546583850931677,0.0327484228351598,0.0357773316611702,161
2442.5,0.3592814371257485,0.036188454441666296,0.03786367542826463,167
2447.5,0.417910447761194,0.04184549617997163,0.043061637694620736,134
2452.5,0.26865671641791045,0.036474644378771404,0.039901952283691366,134
2457.5,0.2878787878787879,0.03769799869183116,0.04088779135530801,132
2462.5,0.35772357723577236,0.041913019623109504,0.04420780063543589,123
2467.5,0.4260869565217391,0.04528103280611884,0.04655539562470956,115
2472.5,0.3106796116504854,0.04359462390758134,0.04723540060661052,103
2477.5,0.3162393162393162,0.04127843688833882,0.04439302474868939,117
2482.5,0.3125,0.04197584717547792,0.04529443124627436,112
2487.5,0.23,0.03928637643646948,0.04463291108993481,100
2492.5,0.24,0.045688046332951426,0.05253015159610924,75
2497.5,0.25,0.05313542565177193,0.06190735547633336,56
2502.5,0.2153846153846154,0.04647261202991604,0.05509732065462469,65
2507.5,0.20408163265306123,0.05138497871058001,0.06322171340445759,49
2512.5,0.22727272727272727,0.056703985385478745,0.06882519750669083,44
2517.5,0.25,0.06180200442475636,0.07399712637597589,40
2522.5,0.225,0.05885209783275905,0.07226673197910058,40
2527.5,0.24242424242424243,0.06630930033537352,0.08146081548688866,33
2532.5,0.15,0.04787821222546523,0.06495138295717262,40
2537.5,0.2222222222222222,0.0612507696207526,0.07626578463576766,36
2542.5,0.14285714285714285,0.053821288581761356,0.07845183045368251,28
2547.5,0.25806451612903225,0.07016024433420243,0.08528121207613792,31
2552.5,0.22857142857142856,0.06285070030110515,0.07793006538047029,35
2557.5,0.10714285714285714,0.04546378596409329,0.07255738202320659,28
2562.5,0.14814814814814814,0.055735110362666,0.08086738549494116,27
2567.5,0.23809523809523808,0.0796782380867534,0.10348776189627712,21
2572.5,0.23076923076923078,0.07172336728740553,0.09166638723042542,26
2577.5,0.21875,0.06394366087010983,0.08098911541556436,32
2582.5,0.045454545454545456,0.02795532200652031,0.06748101370612504,22
2587.5,0.20689655172413793,0.06482971146220803,0.08436994134726547,29
2592.5,0.11764705882352941,0.044620513847599116,0.06646925334339746,34
2597.5,0.1935483870967742,0.0609176637747772,0.08007088958122882,31
2602.5,0.2727272727272727,0.06153193332394749,0.07163294342495752,44
2607.5,0.23873873873873874,0.02740046741226962,0.029743617737482797,222
2612.5,0.1970957741882852,0.005031722692559387,0.005130549519904132,6129
2617.5,0.21601731601731602,0.008438467631571939,0.008684233693002225,2310
2622.5,0.25,0.15000000000000002,0.25,4
2632.5,0.25,0.15000000000000002,0.25,4
2652.5,0.0,0.0,0.16666666666666669,5
2687.5,0.0,0.0,0.2,4
2692.5,0.25,0.15000000000000002,0.25,4
2727.5,0.0,0.0,0.2,4
2737.5,0.0,0.0,0.16666666666666669,5
2752.5,0.14285714285714285,0.08688321305943067,0.17616892734514494,7
2772.5,0.0,0.0,0.2,4
2777.5,0.0,0.0,0.14285714285714285,6
2797.5,0.0,0.0,0.09090909090909091,10
2802.5,0.0,0.0,0.2,4
2817.5,0.0,0.0,0.2,4
2842.5,0.0,0.0,0.16666666666666669,5
2857.5,0.0,0.0,0.2,4
2892.5,0.0,0.0,0.14285714285714285,6
2952.5,0.2,0.12078251276599328,0.22078251276599337,5
2977.5,0.0,0.0,0.2,4

